Search for long-lived particles decaying to $e^\pm \mu^\mp \nu$

Long-lived particles decaying to $e^\pm \mu^\mp \nu$, with masses between 7 and $50$ GeV/c$^2$ and lifetimes between 2 and $50$ ps, are searched for by looking at displaced vertices containing electrons and muons of opposite charges. The search is performed using $5.4$ fb$^{-1}$ of $pp$ collisions collected with the LHCb detector at a centre-of-mass energy of $\sqrt{s} = 13$ TeV. Three mechanisms of production of long-lived particles are considered: the direct pair production from quark interactions, the pair production from the decay of a Standard-Model-like Higgs boson with a mass of $125$ GeV/c$^2$, and the charged current production from an on-shell $W$ boson with an additional lepton. No evidence of these long-lived states is obtained and upper limits on the production cross-section times branching fraction are set on the different production modes.

==> LHCb-PAPER-2020-027-figures/Fig2.json <==
{"a": {"bin_edges": [3.299999952316284, 3.4140000343322754, 3.5280001163482666, 3.6419999599456787, 3.75600004196167, 3.869999885559082, 3.9839999675750732, 4.0980000495910645, 4.211999893188477, 4.326000213623047, 4.440000057220459, 4.553999900817871, 4.668000221252441, 4.7820000648498535, 4.895999908447266, 5.010000228881836, 5.124000072479248, 5.23799991607666, 5.3520002365112305, 5.466000080108643, 5.579999923706055, 5.693999767303467, 5.808000087738037, 5.921999931335449, 6.035999774932861, 6.150000095367432, 6.263999938964844, 6.377999782562256, 6.492000102996826, 6.605999946594238, 6.71999979019165, 6.834000110626221, 6.947999954223633, 7.061999797821045, 7.176000118255615, 7.289999961853027, 7.4039998054504395, 7.51800012588501, 7.631999969482422, 7.745999813079834, 7.860000133514404, 7.973999977111816, 8.088000297546387, 8.20199966430664, 8.315999984741211, 8.430000305175781, 8.543999671936035, 8.657999992370605, 8.772000312805176, 8.88599967956543, 9.0], "counts": {"Data": [35323, 34602, 34801, 33131, 30776, 28239, 24800, 21520, 17647, 14230, 11199, 8561, 6242, 4720, 3577, 2794, 2175, 1687, 1268, 1022, 807, 740, 590, 529, 510, 441, 373, 356, 333, 284, 264, 258, 238, 239, 256, 231, 178, 145, 182, 182, 170, 168, 138, 158, 136, 130, 161, 121, 136, 126], "bbbar": [0.8527913151980827, 0.9897359059598188, 0.9175306770176913, 0.9100590531529904, 0.7780958929932932, 0.7768493148665746, 0.687212855458893, 0.6087822266779526, 0.49175454746682573, 0.4220392123595622, 0.32244293805642066, 0.23529521385121535, 0.16557880602897276, 0.12947515659408398, 0.09461606482906014, 0.06971739201219906, 0.05975776458188491, 0.05726761818601009, 0.04108346315004587, 0.024899068575785378, 0.021164208289417577, 0.011204533992915017, 0.008714674001524883, 0.009959627430314151, 0.012449482214350018, 0.011204580859103423, 0.006224767143946344, 0.0024898964428700034, 0.0024899068575785378, 0.0049798137151570755, 0.009959585771480014, 0.003734860286367807, 0.0012449534287892689, 0.0024898964428700034, 0.003734860286367807, 0.0024899068575785378, 0.0024898964428700034, 0.0024899068575785378, 0.0, 0.0037348446643050053, 0.0, 0.0024898964428700034, 0.002489917272374198, 0.0, 0.0024898964428700034, 0.002489917272374198, 0.0024898964428700034, 0.0, 0.001244958636187099, 0.0], "7_10": [0.020945053448721704, 0.019593759677836435, 0.023647690447024697, 0.02770152230314806, 0.033782414924321, 0.03851187247023023, 0.054051750835410854, 0.060132698565291375, 0.05675421968199999, 0.058105753669832116, 0.09459076178809879, 0.08783391141261902, 0.09121252029566668, 0.1290488250109062, 0.1290482852293095, 0.1425617909806346, 0.16418253653220002, 0.17837040471485713, 0.19931624805349388, 0.2303960697838692, 0.270259319394568, 0.27566335274114284, 0.31823034858710375, 0.3466075771235334, 0.4006577651360238, 0.42565842804644455, 0.468224270851089, 0.5405163779238095, 0.6236233795029655, 0.6769995950833928, 0.7742897113758571, 0.754699149409331, 0.5756523503104297, 0.2108013873902857, 0.09121252029566668, 0.0405388979091852, 0.027701464368595236, 0.022296393850051856, 0.013512965969728397, 0.008783391141261903, 0.01148602107426914, 0.012161618503285712, 0.00540520899673376, 0.006080809251642856, 0.002702581889619047, 0.007432162370508919, 0.003378227362023809, 0.006756454724047618, 0.004729557872142039, 0.006080809251642856]}}, "b": {"bin_edges": [0.0, 2.0, 4.0, 6.0, 8.0, 10.0, 12.0, 14.0, 16.0, 18.0, 20.0, 22.0, 24.0, 26.0, 28.0, 30.0, 32.0, 34.0, 36.0, 38.0, 40.0, 42.0, 44.0, 46.0, 48.0, 50.0, 52.0, 54.0, 56.0, 58.0, 60.0, 62.0, 64.0, 66.0, 68.0, 70.0, 72.0, 74.0, 76.0, 78.0, 80.0, 82.0, 84.0, 86.0, 88.0, 90.0, 92.0, 94.0, 96.0, 98.0, 100.0], "counts": {"Data": [7114, 11454, 17748, 28848, 36292, 39690, 39941, 38560, 37228, 34711, 32232, 29352, 27087, 24787, 22877, 20739, 18930, 17590, 15827, 14679, 13049, 12395, 11444, 10539, 9542, 8703, 8405, 7920, 7297, 6629, 6266, 5721, 5393, 4978, 4783, 4382, 4120, 4017, 3674, 3426, 3184, 3039, 2863, 2771, 2509, 2424, 2157, 1973, 1974, 1947], "bbbar": [0.005963373345644814, 0.005424746075715605, 0.0110803324099723, 0.01977531548168667, 0.025084641428131733, 0.028624192059095107, 0.02881655894121268, 0.02816251154201293, 0.02723915050784857, 0.025469375192366882, 0.022199138196368113, 0.02304555247768544, 0.020121575869498306, 0.01912126808248692, 0.014966143428747306, 0.014658356417359188, 0.014119729147429979, 0.01358110187750077, 0.012619267466912895, 0.011041859033548785, 0.009733764235149277, 0.0085026161895968, 0.009118190212373038, 0.00811788242536165, 0.007117574638350261, 0.005924899969221299, 0.007040627885503232, 0.006771314250538628, 0.006309633733456448, 0.004232071406586642, 0.005116959064327485, 0.0043859649122807015, 0.004732225300092336, 0.004347491535857187, 0.0035010772545398584, 0.00273160972606956, 0.0035780240073868884, 0.00265466297322253, 0.0025392428439519853, 0.0022699292089873807, 0.0023853493382579257, 0.0023468759618344107, 0.0018467220683287165, 0.0018467220683287165, 0.0021545090797168358, 0.002039088950446291, 0.001615881809787627, 0.0022314558325638657, 0.002077562326869806, 0.001615881809787627], "15_2": [0.0018198686839851555, 0.025049957179560378, 0.04139309163574079, 0.04624607479303454, 0.04174992863260063, 0.03568369968598344, 0.031258920924921496, 0.030045675135598058, 0.026512988866685697, 0.022623465600913502, 0.018948044533257206, 0.01784184984299172, 0.015022837567799029, 0.013238652583499858, 0.011454467599200685, 0.010205538110191264, 0.010383956608621183, 0.008457036825578076, 0.008207250927776192, 0.006958321438766771, 0.006208963745361119, 0.005852126748501284, 0.005174136454467599, 0.005209820154153583, 0.005245503853839566, 0.0046031972594918645, 0.003996574364830145, 0.003461318869540394, 0.003247216671424493, 0.003140165572366543, 0.0028546959748786756, 0.003068798172994576, 0.0021410219811590064, 0.002248073080216957, 0.0019982871824150727, 0.0018198686839851555, 0.0020696545817870397, 0.001962603482729089, 0.0014987153868113046, 0.0011418783899514702, 0.001213245789323437, 0.001605766485869255, 0.001284613188695404, 0.0012489294890094206, 0.0008920924921495861, 0.0007136739937196689, 0.0007493576934056523, 0.0009634598915215529, 0.0006066228946617185, 0.0006779902940336854], "15_50": [0.00022624434389140272, 0.004072398190045249, 0.007013574660633484, 0.010180995475113122, 0.011312217194570135, 0.013009049773755657, 0.012782805429864253, 0.014027149321266969, 0.015497737556561086, 0.012217194570135747, 0.01414027149321267, 0.014705882352941176, 0.013235294117647059, 0.011764705882352941, 0.011877828054298642, 0.013122171945701358, 0.012217194570135747, 0.01165158371040724, 0.014366515837104072, 0.013009049773755657, 0.009954751131221719, 0.009276018099547511, 0.01097285067873303, 0.011085972850678734, 0.009728506787330317, 0.010294117647058823, 0.0083710407239819, 0.010294117647058823, 0.008936651583710407, 0.009502262443438913, 0.008484162895927601, 0.00916289592760181, 0.01085972850678733, 0.010746606334841629, 0.009389140271493212, 0.007805429864253394, 0.008936651583710407, 0.00916289592760181, 0.00904977375565611, 0.010407239819004524, 0.0082579185520362, 0.006221719457013574, 0.008936651583710407, 0.008936651583710407, 0.00746606334841629, 0.008823529411764706, 0.00746606334841629, 0.006561085972850679, 0.007013574660633484, 0.00746606334841629]}}, "c": {"bin_edges": [1.5, 2.2699999809265137, 3.0399999618530273, 3.809999942779541, 4.579999923706055, 5.349999904632568, 6.119999885559082, 6.889999866485596, 7.659999847412109, 8.430000305175781, 9.199999809265137, 9.970000267028809, 10.739999771118164, 11.510000228881836, 12.279999732971191, 13.050000190734863, 13.819999694824219, 14.59000015258789, 15.359999656677246, 16.1299991607666, 16.899999618530273, 17.670000076293945, 18.440000534057617, 19.209999084472656, 19.979999542236328, 20.75, 21.520000457763672, 22.290000915527344, 23.059999465942383, 23.829999923706055, 24.600000381469727, 25.3700008392334, 26.139999389648438, 26.90999984741211, 27.68000030517578, 28.450000762939453, 29.219999313354492, 29.989999771118164, 30.760000228881836, 31.530000686645508, 32.29999923706055, 33.06999969482422, 33.84000015258789, 34.61000061035156, 35.380001068115234, 36.150001525878906, 36.91999816894531, 37.689998626708984, 38.459999084472656, 39.22999954223633, 40.0], "counts": {"Data": [5072, 7260, 6582, 5541, 4346, 3657, 2947, 2370, 1788, 1449, 1167, 161412, 122882, 90645, 67688, 50757, 38708, 30148, 23754, 18104, 14170, 11283, 8988, 7491, 5800, 4610, 3919, 3224, 2669, 2142, 1787, 1569, 1219, 1129, 902, 752, 677, 556, 528, 388, 345, 305, 269, 226, 156, 179, 155, 127, 109, 93], "bbbar": [0.0003766535182340834, 0.000659143656909646, 0.0, 0.0005649802773511251, 0.0001883267591170417, 0.0004708168977926043, 0.0003766535182340834, 0.0001883267591170417, 0.00037665328498436067, 0.00028249031361307126, 0.0007533065699687213, 0.24096423751194979, 0.2099842063787811, 0.17005916879506888, 0.13663097912807684, 0.11158367387716314, 0.08088629295039146, 0.06723269463991097, 0.05376732302435456, 0.044821740913138924, 0.03691202192846735, 0.02881397630130359, 0.02194010819762537, 0.014783641435636157, 0.014501151471897886, 0.010357965337069919, 0.009228005482116837, 0.0064031217057447425, 0.0051789826685349595, 0.006214779202241952, 0.0050848193472888695, 0.0023540888624061554, 0.0024482463523983443, 0.0026365729948905252, 0.0019774297461678937, 0.0019774346444211706, 0.0015066131399374427, 0.0013182864974452626, 0.0006591432487226313, 0.0006591448814737235, 0.0007533065699687213, 0.0004708166062304509, 0.00018832664249218033, 0.0004708166062304509, 0.0005649799274765411, 0.0003766551509902313, 9.416332124609017e-05, 0.00028248996373827053, 9.416332124609017e-05, 0.00028248996373827053], "7_10": [0.017720485319471797, 0.025229165539586967, 0.028332753363901238, 0.025929975693464384, 0.02763194321002382, 0.025329281275855167, 0.021224536088858877, 0.022425924924077304, 0.020423597551011363, 0.020323507048164, 0.01942244080831473, 0.0671777006370347, 0.0653755352980903, 0.0677783954266356, 0.06077021428168578, 0.059068320977422456, 0.05175980359741606, 0.05226044669527885, 0.04645373039580343, 0.04124765779910138, 0.04314985561022499, 0.03824418757101148, 0.0382442823049546, 0.03464002329730359, 0.034740138971573256, 0.034439791948764266, 0.02953412390955075, 0.02522921241059832, 0.025129034241685555, 0.02282637373348329, 0.020023134853932714, 0.019422488919270137, 0.019222209459775402, 0.017620358671460785, 0.015117466814719196, 0.016018547562284647, 0.012614574957977607, 0.010011567426966357, 0.009611104729887701, 0.011713562904920649, 0.007909138267303422, 0.008109369615842748, 0.006407403153258467, 0.006907981524606785, 0.0067077501760674585, 0.0036041821293644337, 0.0046053210164045235, 0.0050057837134831785, 0.0034039329251685613, 0.0026030075310112524], "50_10": [0.0018118517063206096, 0.0065113420695896915, 0.007247406825282438, 0.010361526945520987, 0.011437313896148849, 0.014381572918919842, 0.01789203559991602, 0.02094953535433205, 0.019364153119680774, 0.019364177102937113, 0.022817993295998103, 0.050618638391888245, 0.05158112132172276, 0.05520489086363651, 0.057073293405374904, 0.0513547036034034, 0.0560541274517075, 0.05010905478391621, 0.04824058155468544, 0.04818390147616473, 0.04801404048388683, 0.045069783284403205, 0.044220587860711945, 0.04337117336162419, 0.040200434839103356, 0.03850182491632435, 0.036123771024433725, 0.035670896737834225, 0.03023525662546647, 0.029725673648632767, 0.028196924718131653, 0.025988796194707793, 0.02666817578763054, 0.023950399911184115, 0.019534014111958674, 0.019137719202203123, 0.018231746504494762, 0.016023553604882043, 0.016080173935641342, 0.013249190216909854, 0.0111542051595822, 0.011833649128693806, 0.009965178213636888, 0.009455595236803184, 0.0071907820064311635, 0.007700403132212024, 0.0066811990295974595, 0.00560541274517075, 0.006058375391245154, 0.0043031451377068385]}}, "d": {"bin_edges": [1.5, 2.1700000762939453, 2.8399999141693115, 3.509999990463257, 4.179999828338623, 4.849999904632568, 5.519999980926514, 6.190000057220459, 6.860000133514404, 7.53000020980835, 8.199999809265137, 8.869999885559082, 9.539999961853027, 10.210000038146973, 10.880000114440918, 11.550000190734863, 12.220000267028809, 12.890000343322754, 13.5600004196167, 14.229999542236328, 14.899999618530273, 15.569999694824219, 16.239999771118164, 16.90999984741211, 17.579999923706055, 18.25, 18.920000076293945, 19.59000015258789, 20.260000228881836, 20.93000030517578, 21.600000381469727, 22.270000457763672, 22.940000534057617, 23.610000610351562, 24.280000686645508, 24.950000762939453, 25.6200008392334, 26.290000915527344, 26.959999084472656, 27.6299991607666, 28.299999237060547, 28.969999313354492, 29.639999389648438, 30.309999465942383, 30.979999542236328, 31.649999618530273, 32.31999969482422, 32.9900016784668, 33.65999984741211, 34.33000183105469, 35.0], "counts": {"Data": [92377, 106534, 88494, 71330, 57203, 45881, 37158, 29931, 24154, 19440, 15324, 12718, 10340, 8277, 7113, 5779, 4974, 4287, 3767, 3254, 10180, 9414, 7857, 6447, 5450, 4475, 3773, 3091, 2642, 2280, 1968, 1636, 1575, 1381, 1126, 1022, 926, 757, 777, 651, 606, 548, 494, 412, 376, 344, 327, 249, 262, 243], "bbbar": [0.17773195950296955, 0.21929663708208394, 0.18931376197971603, 0.16701614561582206, 0.13724977140667807, 0.11083893211391037, 0.08778356830505987, 0.07631000697295585, 0.052713437440892914, 0.047193172651373315, 0.037776159480229214, 0.030956967367752306, 0.023704810676705438, 0.020241094048145742, 0.015586724828518644, 0.015478483683876153, 0.011581802476746493, 0.008984015005326718, 0.007576890909877977, 0.007143915546404379, 0.00736039783568936, 0.006061504099979473, 0.0046543692196270945, 0.0040049223517721515, 0.0041131634964146424, 0.003355475483917208, 0.00184009945892234, 0.0027060286160622646, 0.0017318583142798495, 0.0014071348803523776, 0.0015153760249948683, 0.0012988937357098869, 0.0006494468678549434, 0.0009741703017824153, 0.0003247234339274717, 0.0008659291571399248, 0.0007576880124974341, 0.0006494487166981986, 0.0002164822892849812, 0.0005412057232124529, 0.0006494468678549434, 0.0002164822892849812, 0.0005412057232124529, 0.0003247234339274717, 0.0002164822892849812, 0.0001082411446424906, 0.00021648167300740502, 0.0, 0.000649445019022215, 0.00010824145278303308], "7_10": [0.03009519425579836, 0.047391299772683006, 0.05419441111197406, 0.0569618055661932, 0.06065161754233693, 0.057653628842525596, 0.058922008677061155, 0.05557809820419468, 0.06019038851159672, 0.050850536829290735, 0.049582120804572014, 0.05304133853512354, 0.04658413210476069, 0.04220245631272874, 0.03724424423227154, 0.03655240068616123, 0.03343910472866485, 0.03067173054422362, 0.031133003889505347, 0.02871150716357775, 0.04473921598179987, 0.047160668393185945, 0.04208714905504368, 0.04231776357041379, 0.03597586439773597, 0.03113295957496382, 0.03113295957496382, 0.026751283782931876, 0.026981898298301978, 0.022369607990899935, 0.024675753144600958, 0.021216535414049418, 0.0191410047757185, 0.020063462837198908, 0.014413407210631399, 0.014182792695261296, 0.014874636241371603, 0.011300143422255394, 0.010492960449339658, 0.010031731418599454, 0.008878658841748942, 0.00864804432637884, 0.005880670141937611, 0.006572513688047918, 0.00576536288425256, 0.005188826595827304, 0.005880653400960078, 0.004381688265772499, 0.004496970247793001, 0.004151073093889737], "50_10": [0.002979633217596733, 0.007967282960459373, 0.011724208964891493, 0.01561069262984316, 0.020080136901195377, 0.02532688234957223, 0.031933895136417166, 0.03582037324632594, 0.04158531577602397, 0.044629755391656464, 0.048840074914520366, 0.04832187783319919, 0.048192328562868904, 0.05123673641563078, 0.05091286323980505, 0.05020034225298844, 0.05091286323980505, 0.051625384226621655, 0.05279140280257825, 0.048062779292538604, 0.06056428387941186, 0.057131228215659094, 0.054864115984878975, 0.04812755392770375, 0.047350258305721996, 0.04242738603317087, 0.040030724532060455, 0.037245415219959166, 0.0375692883957849, 0.031156599514435404, 0.02999065608146277, 0.028630388742994697, 0.025650755525397965, 0.023772291105608717, 0.02195860132098462, 0.020986981793507425, 0.02144040423966345, 0.01684145308699606, 0.01360267338468074, 0.012436729951708102, 0.012954927033029274, 0.01250150458687325, 0.010428716261588566, 0.009910519180267394, 0.0072547591384963936, 0.007708181584652417, 0.006283121724299398, 0.006477481956536945, 0.004339888201320203, 0.004145588452183645]}}, "e": {"bin_edges": [0.0, 0.02019999921321869, 0.04039999842643738, 0.060600001364946365, 0.08079999685287476, 0.10100000351667404, 0.12120000272989273, 0.14139999449253082, 0.1615999937057495, 0.1817999929189682, 0.20200000703334808, 0.22220000624656677, 0.24240000545978546, 0.26260000467300415, 0.28279998898506165, 0.30300000309944153, 0.323199987411499, 0.3434000015258789, 0.3635999858379364, 0.3837999999523163, 0.40400001406669617, 0.42419999837875366, 0.44440001249313354, 0.46459999680519104, 0.4848000109195709, 0.5049999952316284, 0.5252000093460083, 0.5454000234603882, 0.5655999779701233, 0.5857999920845032, 0.6060000061988831, 0.6262000203132629, 0.646399974822998, 0.6665999889373779, 0.6868000030517578, 0.7070000171661377, 0.7271999716758728, 0.7473999857902527, 0.7675999999046326, 0.7878000140190125, 0.8080000281333923, 0.8281999826431274, 0.8483999967575073, 0.8686000108718872, 0.8888000249862671, 0.9089999794960022, 0.9291999936103821, 0.949400007724762, 0.9696000218391418, 0.989799976348877, 1.0099999904632568], "counts": {"Data": [1876, 1916, 1884, 2101, 2177, 2266, 2232, 2343, 2550, 2464, 2623, 2704, 2829, 3063, 3411, 3559, 3725, 4115, 4232, 4640, 4823, 5546, 5974, 6423, 6782, 7620, 8296, 9312, 10062, 11303, 12348, 13443, 14422, 16104, 17438, 18991, 20683, 21920, 23703, 25546, 27496, 29096, 30144, 31641, 32568, 31631, 29844, 21440, 7307, 164157], "bbbar": [0.0143440644471557, 0.043032193341467094, 0.028688123603638493, 0.05379025159684923, 0.03944616268033036, 0.08247837057114527, 0.04661822664795248, 0.03944617722967817, 0.050204225565044946, 0.057376215463262964, 0.08965040279472311, 0.06813430612398957, 0.07530633834756742, 0.10758056271383451, 0.10758040399361807, 0.11116658147096233, 0.15778459252397314, 0.13626871277085706, 0.15061256559106528, 0.20798878105432825, 0.2474352942418194, 0.2510209426517755, 0.25460733175607503, 0.276123036916953, 0.29763955684160887, 0.39804749477638685, 0.40880553517574864, 0.4446669819293465, 0.5414880334345442, 0.5916922219648993, 0.6490684374281623, 0.7315489057547313, 0.8462991780831287, 1.0148418110064636, 1.0399439052716413, 1.2443503445926065, 1.3088949152556864, 1.4308193731151202, 1.6890123426998034, 1.7463885581630665, 1.8790766010562707, 1.943619298818033, 2.10498990480846, 2.3882849686583207, 2.4671845448983096, 2.44207517065513, 2.434903143722222, 1.7930067332269677, 0.5414896312204138, 14.430118189010637], "7_10": [0.026173313214707155, 0.05234662642941431, 0.03739044055402468, 0.02617331804159882, 0.048607563756011316, 0.04112949219453982, 0.041129507364773554, 0.06730280540924698, 0.029912357959665323, 0.05608562980105353, 0.05982471591933065, 0.05234662642941431, 0.05982471591933065, 0.08599809257322046, 0.06730275576126422, 0.11591047259868845, 0.09347604966842253, 0.07851999756685346, 0.12338838556231775, 0.12712742754905465, 0.10843237759232145, 0.13086646953579156, 0.1757352326496244, 0.14208359549600227, 0.19069142266235842, 0.19069114132358198, 0.18695209933684506, 0.19816981004125775, 0.228081561190951, 0.3365137788063211, 0.38138228264716395, 0.3552100368664054, 0.3739041986736901, 0.45242408039516513, 0.45242408039516513, 0.6094656422023588, 0.7515474393341173, 0.841284447015803, 0.8824139088699087, 0.9908461264852789, 1.2002360193064854, 1.293708527410968, 1.6489175161509735, 1.8844771613153983, 2.1462164332770177, 2.5350704670076194, 2.8977575397210984, 3.2080980246202615, 2.269605182925348, 21.151760518970654], "50_10": [0.05177259195068616, 0.0849070507991253, 0.0704107120677672, 0.0994033948773232, 0.08904882531035466, 0.07869433976504296, 0.07869436879072415, 0.05384349562871361, 0.0621271103408234, 0.08076518386410653, 0.08283614712109785, 0.07662343608701552, 0.09733247286728999, 0.07248168219934042, 0.09733240106700018, 0.10975797590185837, 0.1511758569764045, 0.1304670279588128, 0.12218322687134063, 0.1491049548260428, 0.14910517481007174, 0.140821346224596, 0.14496336439868085, 0.20087750858508546, 0.15738879563285352, 0.1822393892318301, 0.20294841073544717, 0.20294900958174275, 0.19673570428436205, 0.24022464944195787, 0.2961390075017239, 0.33962895481026345, 0.3499824634111283, 0.4266058429745114, 0.41003862577161776, 0.5053016156933188, 0.5839944064020011, 0.6461214709128522, 0.7662337956338311, 0.8718498053022782, 1.0603050296515542, 1.2363285837659383, 1.470340526756811, 1.6691471331915348, 2.033631912339504, 2.4333100266750045, 3.07114788898641, 3.3465778749845163, 2.4374590232419515, 21.893577533623954]}}, "f": {"bin_edges": [0.4000000059604645, 0.412200003862381, 0.4244000017642975, 0.436599999666214, 0.4487999975681305, 0.460999995470047, 0.4731999933719635, 0.48539999127388, 0.4975999891757965, 0.5098000168800354, 0.5220000147819519, 0.5342000126838684, 0.5464000105857849, 0.5586000084877014, 0.5708000063896179, 0.5830000042915344, 0.5952000021934509, 0.6074000000953674, 0.6195999979972839, 0.6317999958992004, 0.6439999938011169, 0.6561999917030334, 0.66839998960495, 0.6805999875068665, 0.692799985408783, 0.7049999833106995, 0.717199981212616, 0.7293999791145325, 0.741599977016449, 0.7537999749183655, 0.765999972820282, 0.7781999707221985, 0.7904000282287598, 0.8026000261306763, 0.8148000240325928, 0.8270000219345093, 0.8392000198364258, 0.8514000177383423, 0.8636000156402588, 0.8758000135421753, 0.8880000114440918, 0.9002000093460083, 0.9124000072479248, 0.9246000051498413, 0.9368000030517578, 0.9490000009536743, 0.9611999988555908, 0.9733999967575073, 0.9855999946594238, 0.9977999925613403, 1.0099999904632568], "counts": {"Data": [16393, 16295, 16244, 15568, 15554, 15355, 15209, 15164, 14763, 14366, 14202, 14141, 13830, 13622, 13464, 13148, 13279, 13113, 12746, 12516, 12556, 12603, 12257, 12095, 11872, 11908, 11659, 11651, 11184, 11125, 10640, 10538, 10158, 9663, 9283, 8876, 8349, 7777, 7129, 6372, 5852, 5103, 4604, 3942, 3051, 2346, 1491, 593, 54, 199070], "bbbar": [1.769375857216605, 1.8703134061182234, 1.6743758111915523, 1.7159383313275127, 1.4784382162648815, 1.4903132220180126, 1.5318757421539733, 1.6150007824258945, 1.4190597210006524, 1.5200007364008419, 1.5259382392774077, 1.371563164486697, 1.4606257076351838, 1.4665632105117496, 1.3240631414741708, 1.3062506328444734, 1.4368756961289209, 1.341875650103868, 1.4962507248945787, 1.181563072436592, 1.318125638597605, 1.2468756040788156, 1.1696880666834604, 1.3062506328444734, 1.318125638597605, 1.3003131299679076, 1.1875005753131578, 1.318125638597605, 1.2884381242147762, 1.2171880896959866, 1.068750517781842, 0.8965585541103415, 0.9203129458676973, 0.9618754660036577, 0.8312504027192104, 0.7718753739535524, 0.8490629113489078, 0.7421878595707235, 0.7125003451878946, 0.7600003682004209, 0.7540628653238551, 0.5106252473846578, 0.3621876754705131, 0.39781269272990777, 0.29687514382828945, 0.19000009205010523, 0.09500004602505262, 0.0534375258890921, 0.0, 28.12595112629214], "7_10": [0.3033530312189233, 0.27239864027821686, 0.27239864027821686, 0.2476351275256517, 0.3095439094070646, 0.2476351275256517, 0.34049830034777107, 0.37764356947661887, 0.4395512776161355, 0.3343074221596298, 0.4271705949817492, 0.39621620404104274, 0.3714526912884775, 0.4766976204868795, 0.5447972805564337, 0.46431586411059694, 0.48907937686316205, 0.5757516714971401, 0.507652011427586, 0.48907937686316205, 0.6933783570718246, 0.6748057225074008, 0.7614780171413789, 0.7119509916362486, 0.8171959208346505, 0.9224408500330525, 0.8295776772109331, 0.7986232862702266, 0.9162499718449113, 0.8543411899634984, 0.9224408500330525, 1.0276807583661203, 1.1700759775587042, 1.1824577339349869, 1.4053293487080734, 1.0772128047365848, 1.5786739379760295, 1.547719547035323, 1.6282009634811596, 1.7705911618084096, 1.9810810202052136, 2.1110894621561807, 2.179189122225735, 2.290624929612278, 2.34634283330555, 2.3896789806225387, 2.3401519551174084, 1.4672381305894864, 0.29716215303078203, 35.387059723415625], "50_10": [0.2674521532088381, 0.24002116313613675, 0.29831201704062715, 0.23316341561796144, 0.2263056680997861, 0.2537366581724875, 0.31545638583606544, 0.37374723974055585, 0.32574221138578185, 0.27088102696792576, 0.32917188087241617, 0.3257430071133285, 0.39089160853599414, 0.39089160853599414, 0.41146485109052017, 0.4628979574768352, 0.3977493560541695, 0.41489372484960785, 0.5177599376222378, 0.5006155688267996, 0.5040444425858872, 0.5931951603221666, 0.5829085390449036, 0.6377705191903063, 0.6103395291176049, 0.6789170042993583, 0.7783543433129008, 0.7749254695538129, 0.8092142071446896, 0.9052226723991444, 0.9292247887127582, 1.0732322431815207, 1.004660011412687, 1.052664244039914, 1.217250184476122, 1.3475473873214534, 1.4401269788168207, 1.580710802939415, 1.7178657533029216, 1.8001587235210257, 2.1121862355980037, 2.242483438443335, 2.242483438443335, 2.605944056906628, 2.8391074725245895, 2.8562518413200277, 2.7465278810292224, 1.899596062534568, 0.4628979574768352, 34.97451234269421]}}}

==> LHCb-PAPER-2020-027-figures/Fig3.json <==
{"bin_edges": [0.0, 0.02, 0.04, 0.06, 0.08, 0.1, 0.12, 0.14, 0.16, 0.18, 0.2, 0.22, 0.24, 0.26, 0.28, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7000000000000001, 0.72, 0.74, 0.76, 0.78, 0.8, 0.8200000000000001, 0.84, 0.86, 0.88, 0.9, 0.92, 0.9400000000000001, 0.96, 0.98, 1.0], "counts": {"Data": [414231, 89983, 47796, 34605, 25268, 15803, 12312, 12653, 9369, 7590, 5811, 5403, 4995, 3844, 2996, 3321, 2595, 2268, 2219, 1955, 1849, 1625, 1555, 1194, 1315, 1065, 1010, 816, 867, 771, 628, 604, 631, 457, 401, 359, 386, 373, 348, 251, 245, 196, 166, 143, 161, 101, 106, 69, 50, 14], "bbbar": [23.87540746106483, 6.407098877218399, 3.763129300977907, 2.6874320898225275, 2.194856935892792, 1.4668598333936986, 1.119159724737413, 1.1336472292647597, 0.8692502716407103, 0.742484607026439, 0.5505251720391166, 0.5867439333574794, 0.5179282868525892, 0.3585657370517925, 0.39116262223832016, 0.2680188337558853, 0.2933719666787393, 0.1883375588554875, 0.264396957624049, 0.24990945309670387, 0.1810938065918149, 0.1521187975371241, 0.21731256791017728, 0.12314378848243412, 0.13763129300977894, 0.11227816008692493, 0.10865628395508864, 0.0905469032959072, 0.1303875407461071, 0.10141253169141608, 0.07968127490039834, 0.07243752263672576, 0.08692502716407091, 0.07605939876856205, 0.047084389713871744, 0.050706265845708316, 0.03984063745019917, 0.028975009054690304, 0.05795001810938061, 0.014487504527345152, 0.028975009054690304, 0.03259688518652677, 0.014487504527345152, 0.028975009054690304, 0.007243752263672576, 0.010865628395508864, 0.014487504527345152, 0.014487504527345233, 0.010865628395508864, 0.0]}, "counts_a": {"7_10": [1.4803625377643506, 1.1593655589123868, 0.9932024169184291, 1.1555891238670692, 1.3444108761329303, 1.0574018126888223, 0.9969788519637454, 1.1820241691842905, 1.174471299093656, 0.9478851963746215, 1.0309667673716019, 1.0158610271903328, 1.0876132930513585, 0.955438066465256, 1.0083081570997, 1.0725075528700896, 0.9780966767371593, 0.8723564954682796, 0.9365558912386699, 1.008308157099697, 0.9478851963746241, 0.9932024169184281, 0.9818731117824765, 0.9554380664652585, 1.1971299093655579, 1.00453172205438, 1.0913897280966758, 0.9176737160120838, 1.0196374622356543, 1.0120845921450141, 0.8383685800604223, 0.9441087613293043, 1.0536253776435036, 0.9478851963746215, 1.0007552870090626, 0.9025679758308199, 0.9592145015105732, 0.9138972809667666, 0.9516616314199388, 0.834592145015105, 0.9592145015105732, 1.0045317220543852, 0.9138972809667666, 0.8723564954682771, 0.9138972809667666, 0.9176737160120838, 0.955438066465256, 0.8610271903323302, 0.8912386706948632, 0.7854984894259812], "15_10": [1.156568272052477, 1.0213476034294262, 1.0271016744346628, 1.0932734909948787, 0.9781920708901546, 0.8688647217906673, 0.952298751366591, 0.9925772484032457, 1.0213476034294267, 1.0012083549110988, 0.9033891478220846, 0.9609298578744466, 1.035732780942516, 0.9033891478220832, 0.8861269348063772, 1.0299787099372797, 1.0012083549110988, 0.7825536567121253, 0.9695609643822997, 0.9264054318430281, 0.8832498993037591, 0.981069106392772, 0.9839461418953902, 0.989700212900629, 1.096150526497496, 0.9465446803613549, 1.0414868519477523, 1.0932734909948778, 0.9609298578744506, 0.9609298578744453, 1.0040853904137168, 1.035732780942516, 1.1364290235341494, 0.9839461418953902, 0.9781920708901539, 1.0184705679268131, 1.0903964554922598, 1.0587490649634608, 1.0271016744346617, 1.009839461418953, 1.0271016744346617, 1.073134242476557, 1.0472409229529884, 0.9177743253351738, 1.0501179584556064, 1.0817653489844055, 1.0702572069739331, 0.9494217158639782, 1.0414868519477523, 0.949421715863973], "30_10": [0.8451606544451015, 0.9732899664892568, 0.9511137394046917, 0.9634338655627832, 1.0299625468164793, 0.9412576384782185, 1.0250344963532418, 1.1186674551547413, 1.1334516065444515, 1.0841711019120828, 0.8969051843090877, 1.096491228070176, 1.180268085945199, 1.059530849595899, 0.9240094618568913, 1.1088113542282665, 0.9560417898679273, 0.9437216637098382, 1.113739404691503, 1.0348905972797153, 1.0546027991326652, 1.0102503449635316, 1.0669229252907542, 0.9387936132466015, 1.1359156317760684, 1.0176424206583867, 1.01271437019515, 1.1186674551547398, 0.9486497141730776, 1.052138773901044, 1.0299625468164786, 0.9979302188054396, 1.1285235560812132, 1.0102503449635316, 0.9264734870885069, 0.9314015375517488, 1.0693869505223725, 0.9264734870885069, 0.9437216637098355, 0.9042972600039417, 0.8254484525921538, 0.9535777646363144, 1.0274985215848602, 0.8722649319929029, 0.9092253104671782, 1.01271437019515, 0.9585058150995457, 0.867336881529671, 1.0225704711216235, 0.9461856889414538], "50_10": [0.47688768040158963, 0.5772850868019243, 0.6985986195356622, 0.8659276302028863, 0.9370424597364566, 0.838736665969463, 0.9307676218364351, 1.1231959841037447, 1.0625392177368755, 1.0918217946036386, 0.9349508471031169, 0.9893327755699649, 1.054172767203513, 0.9684166492365605, 1.1064630830370237, 1.054172767203513, 1.0709056682702354, 0.9370424597364586, 1.1106463083037013, 1.0416230914034712, 1.0960050198703222, 1.0248901903367487, 1.1211043714704025, 0.9224011713030763, 1.1650282367705491, 1.075088893536916, 1.17130307467057, 1.1231959841037429, 1.1169211462037283, 1.177577912570591, 1.1524785609705073, 1.0227985777034083, 1.1231959841037429, 1.0311650282367697, 1.0437147040368115, 0.9035766576030162, 1.0395314787701309, 0.9454089102698171, 1.0018824513700053, 1.0604476051035339, 0.8910269818029694, 1.0499895419368381, 0.9286760092030948, 0.888935369169629, 1.0374398661367905, 1.026981802970089, 0.9746914871365814, 1.0207069650700737, 0.9851495503032829, 1.0081572892700263]}, "counts_b": {"20_2": [0.9956821550557453, 0.918347618740736, 0.9376812528194884, 1.0343494232132497, 1.0762389637172132, 0.9054585293549016, 0.8861248952761479, 1.2244634916543153, 1.0762389637172138, 1.0955725977959647, 0.9989044274022045, 1.0311271508667916, 1.0407939679061664, 1.0407939679061664, 0.9054585293549028, 0.9731262486305334, 1.0859057807565886, 0.9119030740478202, 1.0150157891344966, 1.011793516788038, 1.0569053296384632, 0.9344589804730288, 1.0762389637172125, 0.8281239930398933, 1.024682606173873, 0.9602371592446985, 0.9763485209769922, 0.9989044274022031, 1.0021266997486675, 1.1084616871817996, 0.9151253463942765, 0.9376812528194874, 0.9473480698588637, 0.9924598827092856, 1.1213507765676345, 0.9924598827092912, 1.0085712444415793, 1.0407939679061664, 1.011793516788038, 0.9795707933234509, 1.0536830572920013, 1.0343494232132548, 0.9247921634336526, 0.9827930656699096, 1.05690532963846, 0.9924598827092856, 1.1342398659534694, 0.8861248952761528, 1.0762389637172125, 0.7797899078430102], "20_5": [0.9919039193608922, 0.9892230979572141, 0.79888477829607, 1.088413489893303, 1.150072382177899, 0.8444587421585977, 0.8712669561953775, 1.1205833467374409, 0.9597340625167555, 1.0616052758565215, 1.0079888477829613, 1.0187121333976736, 1.1581148463889326, 0.9114792772505488, 0.8793094204064142, 0.9275642056726173, 1.045520347434453, 0.844458742158599, 0.9919039193608912, 1.048201168838131, 1.0401587046270997, 1.0053080263792817, 1.072328561471234, 0.9543724197094007, 1.1179025253337613, 1.0428395260307748, 1.0642860972601995, 0.9516915983057201, 1.0642860972602055, 1.07769020427859, 1.048201168838131, 0.9704573481314667, 1.1313066323521517, 0.8605436705806652, 0.9731381695351448, 0.9329258484799785, 1.07769020427859, 0.949010776902042, 0.9624148839204324, 0.9543724197093982, 1.0964559541043366, 1.1125408825264114, 0.9329258484799735, 0.9409683126910078, 1.013350490590316, 1.013350490590316, 1.0321162404160624, 0.9463299554983692, 1.0589244544528433, 0.8927135274248021], "20_10": [1.032933311414324, 0.9836155405775658, 0.9397775220560033, 1.005534549838347, 0.972656035947175, 0.9397775220560035, 0.9315578935832093, 1.0767713299358874, 0.9781357882623709, 1.0110143021535416, 0.9808756644199687, 0.994575045207957, 0.9973149213655534, 0.9781357882623698, 0.9260781412680165, 1.0356731875719207, 0.9781357882623698, 0.9945750452079584, 0.9918351690503582, 1.016494054468737, 1.008274425995947, 1.0192339306263347, 1.0082744259959442, 0.9863554167351654, 1.02471368294153, 1.0438928160447138, 1.02471368294153, 0.9836155405775651, 1.0877308345662826, 0.9863554167351628, 0.9863554167351628, 1.0082744259959442, 1.0274535590991278, 1.0301934352567255, 1.0082744259959442, 0.9699161597895821, 1.0411529398871162, 1.0137541783111392, 0.9808756644199674, 1.0356731875719207, 0.9781357882623698, 0.9644364074743867, 0.9808756644199674, 1.0110143021535416, 1.0082744259959442, 0.9973149213655534, 1.049372568359909, 0.9589566551591912, 1.0356731875719207, 0.9753959121047721], "20_50": [1.0408121410992617, 1.0561936013125512, 0.8357260049220674, 0.9895406070549629, 0.9741591468416733, 1.0664479081214115, 0.9382690730106638, 1.1125922887612802, 1.086956521739131, 1.1536095159967177, 1.0049220672682533, 0.9280147662018051, 1.0767022149302699, 1.0254306808859712, 0.7793273174733403, 0.9177604593929443, 1.0100492206726817, 0.9587776866283858, 1.0869565217391295, 0.928014766201804, 1.225389663658739, 0.9485233798195233, 0.9792863002461024, 0.8203445447087793, 1.0254306808859712, 1.0254306808859712, 0.9844134536505323, 1.0254306808859712, 1.0408121410992666, 1.0510664479081204, 0.9895406070549622, 1.0151763740771114, 1.1587366694011474, 0.9997949138638219, 0.9075061525840846, 0.9177604593929494, 0.9331419196062338, 0.8818703855619353, 1.0100492206726817, 0.9023789991796547, 1.0203035274815413, 0.9690319934372481, 0.9639048400328128, 1.0049220672682517, 0.994667760459392, 0.9433962264150936, 1.0818293683346996, 0.9997949138638275, 1.2202625102543057, 0.9895406070549622]}}

==> LHCb-PAPER-2020-027-figures/Fig4.json <==
{"0": {"data": {"counts": [37275, 13022, 1942, 457, 203, 128, 85, 50, 52, 45, 52, 44, 52, 60, 67, 68, 56, 52, 67, 69, 53, 81, 69, 64, 67, 67, 59, 61, 49, 40, 38, 42, 47, 44, 42, 39, 38, 41, 31, 35, 27, 28, 22, 25, 19, 15, 23, 12, 15, 20, 22, 19, 10, 14, 12, 5, 10, 5, 13, 11, 11, 7, 13, 6, 7, 8, 8, 7, 6, 6, 6, 6, 6, 2, 6, 3, 3, 10, 3, 2, 4, 4, 0, 3, 2, 3, 3, 4, 0, 3], "bin_edges": [3.3, 4.152222222222222, 5.004444444444444, 5.8566666666666665, 6.708888888888889, 7.561111111111111, 8.413333333333334, 9.265555555555554, 10.117777777777778, 10.969999999999999, 11.822222222222223, 12.674444444444443, 13.526666666666667, 14.378888888888888, 15.231111111111112, 16.083333333333332, 16.935555555555556, 17.787777777777777, 18.64, 19.49222222222222, 20.344444444444445, 21.19666666666667, 22.04888888888889, 22.90111111111111, 23.753333333333334, 24.605555555555558, 25.45777777777778, 26.31, 27.162222222222223, 28.014444444444447, 28.866666666666667, 29.718888888888888, 30.57111111111111, 31.423333333333336, 32.275555555555556, 33.12777777777777, 33.98, 34.83222222222222, 35.68444444444444, 36.53666666666666, 37.388888888888886, 38.24111111111111, 39.093333333333334, 39.94555555555555, 40.797777777777775, 41.65, 42.502222222222215, 43.35444444444444, 44.20666666666666, 45.05888888888889, 45.91111111111111, 46.76333333333333, 47.61555555555555, 48.467777777777776, 49.31999999999999, 50.17222222222222, 51.02444444444444, 51.876666666666665, 52.72888888888889, 53.581111111111106, 54.43333333333333, 55.285555555555554, 56.13777777777777, 56.989999999999995, 57.84222222222222, 58.69444444444444, 59.54666666666667, 60.398888888888884, 61.25111111111111, 62.10333333333333, 62.95555555555555, 63.80777777777777, 64.66, 65.51222222222222, 66.36444444444444, 67.21666666666667, 68.06888888888888, 68.9211111111111, 69.77333333333333, 70.62555555555555, 71.47777777777777, 72.33, 73.18222222222222, 74.03444444444445, 74.88666666666667, 75.73888888888888, 76.5911111111111, 77.44333333333333, 78.29555555555555, 79.14777777777778, 80.0]}, "x": [3.3, 3.4922305764411026, 3.6844611528822053, 3.876691729323308, 4.068922305764411, 4.261152882205513, 4.453383458646616, 4.6456140350877195, 4.837844611528822, 5.030075187969924, 5.222305764411027, 5.4145363408521305, 5.606766917293233, 5.798997493734335, 5.991228070175438, 6.1834586466165415, 6.375689223057644, 6.567919799498746, 6.760150375939849, 6.9523809523809526, 7.144611528822055, 7.336842105263158, 7.52907268170426, 7.721303258145363, 7.913533834586466, 8.105764411027568, 8.297994987468671, 8.490225563909775, 8.682456140350876, 8.874686716791981, 9.066917293233082, 9.259147869674184, 9.451378446115289, 9.64360902255639, 9.835839598997493, 10.028070175438597, 10.220300751879698, 10.412531328320803, 10.604761904761904, 10.796992481203006, 10.98922305764411, 11.181453634085212, 11.373684210526317, 11.565914786967419, 11.75814536340852, 11.950375939849625, 12.142606516290726, 12.334837092731828, 12.527067669172933, 12.719298245614034, 12.91152882205514, 13.10375939849624, 13.295989974937342, 13.488220551378447, 13.680451127819548, 13.87268170426065, 14.064912280701755, 14.257142857142856, 14.449373433583961, 14.641604010025063, 14.833834586466164, 15.026065162907269, 15.21829573934837, 15.410526315789472, 15.602756892230577, 15.794987468671678, 15.987218045112783, 16.179448621553885, 16.371679197994986, 16.56390977443609, 16.756140350877192, 16.948370927318294, 17.1406015037594, 17.3328320802005, 17.525062656641605, 17.717293233082707, 17.909523809523808, 18.101754385964913, 18.293984962406014, 18.486215538847116, 18.67844611528822, 18.870676691729322, 19.062907268170427, 19.25513784461153, 19.447368421052634, 19.639598997493735, 19.831829573934836, 20.02406015037594, 20.216290726817043, 20.408521303258144, 20.60075187969925, 20.79298245614035, 20.985213032581452, 21.177443609022557, 21.36967418546366, 21.561904761904763, 21.754135338345865, 21.946365914786966, 22.13859649122807, 22.330827067669173, 22.523057644110278, 22.71528822055138, 22.90751879699248, 23.099749373433585, 23.291979949874687, 23.48421052631579, 23.676441102756893, 23.868671679197995, 24.060902255639096, 24.2531328320802, 24.445363408521303, 24.637593984962407, 24.82982456140351, 25.02205513784461, 25.214285714285715, 25.406516290726817, 25.59874686716792, 25.790977443609023, 25.983208020050125, 26.17543859649123, 26.36766917293233, 26.559899749373432, 26.752130325814537, 26.94436090225564, 27.13659147869674, 27.328822055137845, 27.521052631578947, 27.71328320802005, 27.905513784461153, 28.097744360902254, 28.28997493734336, 28.48220551378446, 28.674436090225566, 28.866666666666667, 29.05889724310777, 29.251127819548874, 29.443358395989975, 29.635588972431076, 29.82781954887218, 30.020050125313283, 30.212280701754384, 30.40451127819549, 30.59674185463659, 30.788972431077696, 30.981203007518797, 31.1734335839599, 31.365664160401003, 31.557894736842105, 31.75012531328321, 31.94235588972431, 32.13458646616541, 32.326817042606514, 32.51904761904762, 32.71127819548872, 32.90350877192982, 33.09573934837093, 33.287969924812025, 33.48020050125313, 33.672431077694235, 33.86466165413534, 34.05689223057644, 34.24912280701754, 34.44135338345865, 34.633583959899745, 34.82581453634085, 35.018045112781955, 35.21027568922305, 35.40250626566416, 35.59473684210526, 35.78696741854636, 35.979197994987466, 36.17142857142857, 36.36365914786967, 36.555889724310774, 36.74812030075188, 36.94035087719298, 37.13258145363408, 37.324812030075186, 37.517042606516284, 37.70927318295739, 37.901503759398494, 38.09373433583959, 38.2859649122807, 38.4781954887218, 38.6704260651629, 38.862656641604005, 39.05488721804511, 39.247117794486215, 39.43934837092731, 39.63157894736842, 39.82380952380952, 40.01604010025062, 40.208270676691725, 40.40050125313283, 40.59273182957393, 40.78496240601503, 40.97719298245614, 41.169423558897236, 41.36165413533834, 41.553884711779446, 41.74611528822055, 41.93834586466165, 42.130576441102754, 42.32280701754386, 42.51503759398496, 42.70726817042606, 42.89949874686717, 43.091729323308265, 43.28395989974937, 43.476190476190474, 43.66842105263157, 43.86065162907268, 44.05288220551378, 44.24511278195488, 44.437343358395985, 44.62957393483709, 44.82180451127819, 45.01403508771929, 45.2062656641604, 45.3984962406015, 45.5907268170426, 45.782957393483706, 45.97518796992481, 46.16741854636591, 46.359649122807014, 46.55187969924812, 46.744110275689216, 46.93634085213032, 47.128571428571426, 47.320802005012524, 47.51303258145363, 47.705263157894734, 47.89749373433584, 48.08972431077694, 48.28195488721804, 48.47418546365915, 48.666416040100245, 48.85864661654135, 49.050877192982455, 49.24310776942355, 49.43533834586466, 49.62756892230576, 49.81979949874686, 50.012030075187965, 50.20426065162907, 50.39649122807017, 50.58872180451127, 50.78095238095238, 50.973182957393476, 51.16541353383458, 51.357644110275686, 51.54987468671679, 51.74210526315789, 51.934335839598994, 52.1265664160401, 52.3187969924812, 52.5110275689223, 52.70325814536341, 52.895488721804504, 53.08771929824561, 53.279949874686714, 53.47218045112781, 53.66441102756892, 53.85664160401002, 54.04887218045113, 54.241102756892225, 54.43333333333333, 54.625563909774435, 54.81779448621553, 55.01002506265664, 55.20225563909774, 55.39448621553884, 55.586716791979946, 55.77894736842105, 55.97117794486215, 56.16340852130325, 56.35563909774436, 56.547869674185456, 56.74010025062656, 56.932330827067666, 57.124561403508764, 57.31679197994987, 57.509022556390974, 57.70125313283208, 57.89348370927318, 58.08571428571428, 58.27794486215539, 58.470175438596485, 58.66240601503759, 58.854636591478695, 59.04686716791979, 59.2390977443609, 59.431328320802, 59.6235588972431, 59.815789473684205, 60.00802005012531, 60.200250626566415, 60.39248120300751, 60.58471177944862, 60.77694235588972, 60.96917293233082, 61.161403508771926, 61.35363408521303, 61.54586466165413, 61.738095238095234, 61.93032581453634, 62.12255639097744, 62.31478696741854, 62.50701754385965, 62.699248120300744, 62.89147869674185, 63.083709273182954, 63.27593984962405, 63.46817042606516, 63.66040100250626, 63.85263157894737, 64.04486215538847, 64.23709273182958, 64.42932330827068, 64.62155388471177, 64.81378446115288, 65.00601503759398, 65.19824561403509, 65.39047619047619, 65.5827067669173, 65.77493734335839, 65.9671679197995, 66.1593984962406, 66.3516290726817, 66.54385964912281, 66.73609022556391, 66.92832080200502, 67.12055137844611, 67.31278195488721, 67.50501253132832, 67.69724310776942, 67.88947368421053, 68.08170426065162, 68.27393483709272, 68.46616541353383, 68.65839598997493, 68.85062656641604, 69.04285714285714, 69.23508771929824, 69.42731829573934, 69.61954887218045, 69.81177944862155, 70.00401002506266, 70.19624060150376, 70.38847117794485, 70.58070175438596, 70.77293233082706, 70.96516290726817, 71.15739348370927, 71.34962406015038, 71.54185463659148, 71.73408521303257, 71.92631578947368, 72.11854636591478, 72.31077694235589, 72.50300751879699, 72.6952380952381, 72.88746867167919, 73.07969924812029, 73.2719298245614, 73.4641604010025, 73.6563909774436, 73.84862155388471, 74.0408521303258, 74.23308270676691, 74.42531328320801, 74.61754385964912, 74.80977443609022, 75.00200501253133, 75.19423558897243, 75.38646616541352, 75.57869674185463, 75.77092731829573, 75.96315789473684, 76.15538847117794, 76.34761904761905, 76.53984962406014, 76.73208020050124, 76.92431077694235, 77.11654135338345, 77.30877192982456, 77.50100250626566, 77.69323308270677, 77.88546365914786, 78.07769423558896, 78.26992481203007, 78.46215538847117, 78.65438596491228, 78.84661654135338, 79.03884711779448, 79.23107769423558, 79.42330827067669, 79.61553884711779, 79.8077694235589, 80.0], "fullmodel": [39902.5173485434, 41907.22565767903, 40394.15397808464, 35757.06521771622, 29134.00330808644, 21946.686063756304, 15403.145156846309, 10197.901675535852, 6488.128152461152, 4064.5565112007816, 2572.459295791943, 1674.8100996038127, 1125.0181550103523, 785.0544242516082, 586.9025796391907, 461.6496832517547, 375.7538330774953, 313.1674134751642, 265.64795257543136, 228.53417407570413, 198.9385681082984, 174.94690326000128, 155.2313255339056, 138.8417887879151, 125.08264204938268, 113.43480590583799, 103.50463501997517, 94.98933111183116, 87.65300813959122, 81.3097986859408, 75.81171668469882, 71.03979465743356, 66.89751448799427, 63.30587052909428, 60.19961214697652, 57.52435097798852, 55.23431129424027, 53.29056552711706, 51.65964102868506, 50.312414911666195, 49.22323546747386, 48.36922400652782, 47.72972189394112, 47.28585538135941, 47.02019648600476, 46.91650229653775, 46.95951815947955, 47.134832551381024, 47.42877330320356, 47.828336373742346, 48.3211396737032, 48.895395587522856, 49.53989686508989, 50.24401148077789, 50.99768289193386, 51.7914328763117, 52.616364788502054, 53.464165649579414, 54.32710597348529, 55.19803664130021, 56.07038246550466, 56.93813234705038, 57.795826126102924, 58.63853837080967, 59.461859445681405, 60.261874260211584, 61.03513912673137, 61.778657161036406, 62.48985264601609, 63.166544752490246, 63.8069209769729, 64.40951061659165, 64.97315855961173, 65.4969996280199, 65.98043366794049, 66.42310154534587, 66.8248621692826, 67.18577063305666, 67.50605753568045, 67.786109521379, 68.02645105396162, 68.2277274251851, 68.39068898160373, 68.51617654253774, 68.60510797239117, 68.65846586332198, 68.67728627892085, 68.6626485058268, 68.61566575784656, 68.5374767759306, 68.42923826708703, 68.2921181258121, 68.12728938272495, 67.935924826683, 67.7191922486049, 67.4782502574475, 67.21424462118519, 66.9283050881594, 66.62154264674562, 66.29504718387926, 65.9498855055556, 65.58709968494037, 65.20770570617819, 64.8126923743473, 64.4030204642683, 63.97962208302529, 63.5434002230941, 63.09522848489205, 62.63595094936496, 62.1663821829142, 61.68730735853894, 61.19948247853041, 60.7036346854131, 60.20046264908101, 59.690637019237464, 59.17480093331345, 58.6535705710218, 58.12753574760474, 57.59726053865849, 57.06328393017343, 56.52612048811739, 55.98626104251888, 55.444173381579176, 54.90030295186227, 54.35507356108392, 53.80888808044907, 53.262129143874226, 52.71515984178001, 52.16832440745664, 51.621948894286724, 51.07634184236734, 50.53179493330015, 49.98858363212548, 49.44696781555769, 48.90719238584349, 48.36948786970971, 47.834071001995476, 47.30114529367771, 46.77090158409914, 46.24351857729544, 45.71916336239561, 45.19799191813577, 44.68014960158483, 44.165771621229496, 43.65498349460919, 43.14790149072613, 42.644633057486224, 42.1452772344512, 41.6499250512014, 41.15865991162526, 40.67155796446303, 40.18868846044141, 39.71011409634139, 39.23589134634514, 38.76607078100942, 38.30069737421225, 37.839810798417204, 37.383445708596795, 36.9316320151514, 36.48439514615541, 36.041756299254835, 35.60373268353566, 35.17033775167366, 34.741581422669555, 34.31747029546599, 33.8980078537348, 33.48319466211571, 33.07302855417998, 32.66750481238528, 32.26661634028089, 31.87035382721523, 31.478705905792104, 31.091659302314376, 30.709198980449187, 30.331308278342846, 29.957969039408088, 29.589161737002136, 29.224865593209156, 28.865058691936905, 28.509718086533162, 28.158819902124822, 27.812339432878364, 27.47025123437825, 27.132529211317078, 26.799146700688027, 26.470076550668804, 26.145291195383578, 25.824762725727254, 25.50846295643443, 25.196363489573663, 24.888435774645504, 24.584651165460443, 24.284980973971408, 23.989396521233058, 23.69786918565764, 23.410370448735453, 23.126871938384767, 22.847345470093913, 22.571763086015295, 22.30009709216819, 22.032320093903664, 21.768405029782357, 21.50832520401152, 21.25205431758476, 20.999566498263533, 20.750836329535492, 20.505838878681182, 20.264549724075287, 20.02694498184503, 19.79300133200334, 19.562696044170057, 19.33600700298919, 19.11291273334655, 18.893392425486045, 18.677425960119134, 18.46499393361697, 18.256077683369742, 18.050659313393744, 17.848721720261665, 17.650248619427565, 17.455224572013755, 17.26343856167705, 17.067411701151173, 16.8629208284993, 16.649939503363655, 16.42910737872037, 16.201663983173194, 15.969326095739765, 15.734125137399028, 15.498225563493467, 15.263746347253882, 15.032605341949463, 14.806401275868849, 14.586341490215535, 14.373216564380078, 14.167416866525407, 13.969093013549942, 13.780937646382165, 13.601084672925241, 13.427085885811596, 13.257618349060204, 13.091902615374783, 12.929446635215683, 12.769921397683735, 12.613095737649092, 12.458799992591993, 12.306904691873862, 12.15730752019734, 12.009925050281698, 11.864687334846494, 11.721534272146695, 11.580413104743965, 11.44127666156006, 11.304082098891579, 11.168789983392541, 11.035363613836463, 10.903768512436102, 10.773972038418933, 10.645943090986616, 10.519651878460873, 10.395069737012934, 10.272168986938143, 10.150922817642003, 10.03130519478347, 9.913290784661765, 9.796854892128382, 9.681973409185193, 9.56862277208251, 9.4567799252216, 9.346422290536507, 9.237527741313208, 9.130074579620848, 9.024041516698915, 8.919407655774483, 8.816152476887172, 8.714255823380084, 8.613697889779855, 8.5144592108399, 8.416520651562408, 8.319863398047534, 8.224468949045315, 8.13031910810734, 8.037395976253174, 7.945681945080817, 7.855159690262538, 7.765812165377082, 7.6776225960374465, 7.590574474279864, 7.504651553185331, 7.419837841709562, 7.336117599700838, 7.253475333088687, 7.171895789228641, 7.091363952390722, 7.011865039380961, 6.93338449528694, 6.855907989339276, 6.779421410882526, 6.7039108654492985, 6.629362670932521, 6.555763353851161, 6.483099645705336, 6.411358479417023, 6.340526985853232, 6.270592490428272, 6.201542509782614, 6.133364748535509, 6.066047096109083, 5.999577623621532, 5.933944580847312, 5.869136393242202, 5.805141659031368, 5.741949146358515, 5.679547790494237, 5.617926691102017, 5.557075109560042, 5.496982466337245, 5.437638338422087, 5.379032456802474, 5.321154703995403, 5.2639951116248485, 5.207543858046692, 5.151791266019103, 5.0967278004172805, 5.042344065991333, 4.98863080516593, 4.935578895880733, 4.883179349470417, 4.831423308583262, 4.780302045137147, 4.729806958312166, 4.679929572578721, 4.630661535760265, 4.581994617129759, 4.533920705539085, 4.486431807580469, 4.4395200457792425, 4.393177656817139, 4.347396989785385, 4.30217050446698, 4.257490769647374, 4.213350461453019, 4.16974236171715, 4.126659356372107, 4.084094433867824, 4.042040683615773, 4.000491294457944, 3.9594395531602773, 3.9188788429301304, 3.878802641957294, 3.8392045219780773, 3.800078146862094, 3.761417271221233, 3.7232157390405116, 3.685467482330341, 3.6481665197998656, 3.6113069555509916, 3.574882977792753, 3.538888857575665, 3.5033189475457207, 3.468167680717712, 3.433429569267573, 3.3990992033433476, 3.365171249894646, 3.3316404515200797, 3.2985016253325488, 3.265749661842061, 3.2333795238557275, 3.20138624539476, 3.169764930628161, 3.1385107528228273, 3.1076189533098564, 3.077084840466755, 3.0469037887153485, 3.017071237535102, 2.9875826904916605, 2.958433714280329, 2.929619937784325, 2.901137051147469, 2.8729808048612413, 2.845147008865815, 2.8176315316650125, 2.790430299454834, 2.763539295265465, 2.73695455811645, 2.7106721821849202, 2.6846883159866275, 2.6589991615695623, 2.633600973720059, 2.608490059181076, 2.583662775882553, 2.559115532183608, 2.5348447861264196, 2.5108470447016105, 2.4871188631249286, 2.4636568441250883, 2.440457637242581, 2.417517938139265, 2.3948344879186187, 2.3724040724564497], "model_0": [39902.44395994003, 41907.1420060425, 40394.05854394933, 35756.956248982024, 29133.87878425367, 21946.543654888013, 15402.9821765809, 10197.715027419956, 6487.914268826712, 4064.3112837761805, 2572.177997220564, 1674.4872950518682, 1124.6476030878896, 784.6289665562905, 586.4140183730424, 461.08864656872555, 375.1096281068224, 312.4278673439235, 264.79924223324974, 227.56064631181363, 197.82255184698695, 173.66851701854517, 153.7682838109972, 137.16921209239626, 123.17287623753374, 111.257257415648, 101.02562940509684, 92.17200290866856, 84.45723046531158, 77.69216098182179, 71.72555861678298, 66.43530331298814, 61.721890638358374, 57.503567879988594, 53.71265122013271, 50.29270665858038, 47.19637027006259, 44.38364699906295, 41.820571364103515, 39.478144517907396, 37.33148423993691, 35.35914037859321, 33.5425398657105, 31.86553395964139, 30.31402670721044, 28.87566835767345, 27.539601042828668, 26.296246762451, 25.13712980327712, 24.054727332543138, 23.04234316046158, 22.094000646273706, 21.20435149376397, 20.368597792415834, 19.582425145949994, 18.841945118325846, 18.143645539416593, 17.484347464638255, 16.861167787308215, 16.271486669133218, 15.712919090561185, 15.183289934731823, 14.680612111125066, 14.203067301460099, 13.748988973907817, 13.316847364618617, 12.905236169840746, 12.5128607290503, 12.138527510773507, 11.781134739168843, 11.439664021772156, 11.113172857768074, 10.80078792228887, 10.501699036012736, 10.215153741114625, 9.940452414726288, 9.676943859746746, 9.424021320327606, 9.181118875818694, 8.947708172550964, 8.723295457682546, 8.507418883546778, 8.299646054609536, 8.099571792343124, 7.906816096120621, 7.721022280683194, 7.541855272880594, 7.369000052272113, 7.202160221835907, 7.041056696498642, 6.8854264984900935, 6.735021649670254, 6.5896081519890215, 6.4489650481363645, 6.312883555238542, 6.181166265165264, 6.0536264056447635, 5.930087156947237, 5.810381019400499, 5.6943492274519265, 5.581841206393615, 5.472714068229109, 5.366832143484251, 5.264066546056159, 5.164294768456389, 5.067400305040463, 4.973272301028876, 4.881805225316683, 4.792898565242464, 4.706456541644474, 4.622387842673892, 4.540605374963953, 4.46102603087063, 4.383570470606663, 4.30816291818717, 4.2347309701928495, 4.163205416436699, 4.093520071692953, 4.025611617713403, 3.959419454816878, 3.894885562393095, 3.831954367712698, 3.7705726224817204, 3.710689286621144, 3.6522554187911473, 3.595224073215368, 3.539550202393206, 3.4851905653184185, 3.4321036408498227, 3.3802495459054462, 3.32958995817492, 3.280088043066463, 3.2317083846247354, 3.1844169201742325, 3.1381808784598038, 3.0929687210715597, 3.048750086955924, 3.0054957398279294, 2.963177518312297, 2.9217682886522724, 2.881241899835845, 2.8415731409988028, 2.802737700973272, 2.764712129858771, 2.7274738025008465, 2.691000883769487, 2.6552722955364914, 2.6202676852571836, 2.5859673960678133, 2.5523524383154426, 2.5194044624422545, 2.4871057331509423, 2.455439104782345, 2.4243879978405607, 2.3939363766047084, 2.364068727770092, 2.3347700400648783, 2.306025784791606, 2.277821897245746, 2.2501447589663246, 2.222981180776195, 2.1963183865719667, 2.1701439978258783, 2.1444460187639964, 2.1192128221871585, 2.0944331359029253, 2.0700960297385453, 2.04619090310662, 2.022707473096687, 1.9996357630673827, 1.9769660917152119, 1.9546890625972897, 1.932795554086533, 1.9112767097390102, 1.8901239290541707, 1.8693288586097143, 1.8488833835537817, 1.8287796194380872, 1.8090099043764034, 1.78956679151365, 1.770443041791569, 1.7516316169976796, 1.733125673084864, 1.7149185537496119, 1.6970037842574663, 1.6793750655048738, 1.6620262683071054, 1.6449514279024346, 1.6281447386632628, 1.6116005490052956, 1.5953133564863307, 1.579277803086603, 1.5634886706630224, 1.54794087657001, 1.532629469439962, 1.517549625116727, 1.5026966427357522, 1.4880659409448926, 1.4736530542601025, 1.4594536295505505, 1.4454634226479022, 1.431678295074769, 1.4180942108875587, 1.404707233629167, 1.3915135233871427, 1.3785093339531742, 1.3656910100799236, 1.3530549848313878, 1.3405977770231698, 1.3283159887491716, 1.3162063029913826, 1.304265481309585, 1.2924903616079264, 1.2808778559754417, 1.2694249485977374, 1.258128693737162, 1.2469862137788987, 1.2359946973405316, 1.2251513974427322, 1.2144536297388093, 1.2038987708009725, 1.1934842564612196, 1.1832075802048863, 1.1730662916149264, 1.1630579948651172, 1.1531803472604214, 1.1434310578228264, 1.1338078859210454, 1.124308639942535, 1.1149311760063205, 1.10567339671522, 1.096533249946078, 1.0875087276766957, 1.0785978648481775, 1.0697987382614875, 1.061109465507034, 1.052528203926155, 1.0440531496034235, 1.035682536388725, 1.027414634948107, 1.0192477518424339, 1.0111802286329163, 1.0032104410126244, 0.995336797963116, 0.9875577409353652, 0.979871743054175, 0.9722773083453187, 0.964772970984665, 0.957357294568574, 0.9500288714048711, 0.9427863218237482, 0.9356282935079416, 0.9285534608415772, 0.9215605242770858, 0.9146482097196268, 0.9078152679284467, 0.9010604739346649, 0.8943826264749549, 0.8877805474406337, 0.8812530813416799, 0.8747990947852149, 0.8684174759680098, 0.8621071341825776, 0.8558669993364444, 0.8496960214841929, 0.8435931703718924, 0.8375574349935423, 0.8315878231591648, 0.8256833610742027, 0.8198430929298754, 0.8140660805041791, 0.8083514027732054, 0.8026981555324796, 0.7971054510280198, 0.7915724175968387, 0.7860981993166011, 0.7806819556641831, 0.7753228611828673, 0.770020105157924, 0.7647728913003453, 0.7595804374384874, 0.7544419752174023, 0.7493567498056412, 0.7443240196093095, 0.7393430559931781, 0.7344131430086458, 0.7295335771283645, 0.7247036669873378, 0.7199227331303144, 0.7151901077653033, 0.7105051345230361, 0.7058671682222185, 0.7012755746404091, 0.6967297302903703, 0.692229022201746, 0.6877728477079148, 0.6833606142378883, 0.6789917391131073, 0.6746656493490106, 0.6703817814612503, 0.6661395812764226, 0.6619385037471981, 0.6577780127717383, 0.6536575810172752, 0.6495766897477528, 0.645534828655424, 0.6415314956962903, 0.637566196929294, 0.6336384463591612, 0.6297477657828, 0.6258936846391632, 0.6220757398624864, 0.618293475738816, 0.6145464437657383, 0.6108342025152345, 0.6071563174995775, 0.6035123610401955, 0.5999019121394243, 0.596324556355083, 0.5927798856777919, 0.5892674984109728, 0.5857869990534612, 0.5823379981846636, 0.5789201123522013, 0.5755329639619743, 0.572176181170592, 0.5688493977801038, 0.5655522531349837, 0.5622843920213039, 0.5590454645680528, 0.5558351261505372, 0.5526530372958277, 0.5494988635901883, 0.5463722755884486, 0.5432729487252725, 0.5402005632282737, 0.5371548040329378, 0.5341353606993068, 0.5311419273303828, 0.5281742024922162, 0.525231889135629, 0.5223146945195436, 0.5194223301358768, 0.5165545116359592, 0.5137109587584502, 0.5108913952587092, 0.5080955488395927, 0.5053231510836419, 0.5025739373866301, 0.4998476468924395, 0.4971440224292344, 0.49446281044690527, 0.49180376095575057, 0.4891666274663724, 0.4865511669307535, 0.48395713968449505, 0.48138430939018456, 0.47883244298186994, 0.47630131061061665, 0.47379068559112114, 0.47130034434935897, 0.4688300663712434, 0.46637963415227557, 0.46394883314815694, 0.46153745172635396, 0.4591452811185819, 0.4567721153741979, 0.4544177513144783, 0.4520819884877604, 0.44976462912543397, 0.44746547809876114, 0.4451843428765066, 0.4429210334833627, 0.44067536245915095, 0.43844714481878416, 0.4362361980129718, 0.43404234188965435, 0.43186539865615087, 0.4297051928420033, 0.4275615512625047, 0.42543430298289564, 0.4233232792832158, 0.42122831362379615, 0.4191492416113797, 0.41708590096585546, 0.4150381314875964, 0.4130057750253838, 0.4109886754449128, 0.4089866785978595, 0.40699963229150404, 0.40502738625889695, 0.40306979212955474, 0.40112670340067713, 0.39919797540887497, 0.3972834653023965, 0.39538303201384417, 0.3934965362333712, 0.39162384038234854, 0.38976480858749085, 0.3879193066554355], "model_1": [0.07307073533604429, 0.08332285034932134, 0.0950940552547094, 0.10861697152093715, 0.12415998520643182, 0.14203251958828436, 0.1625909848115668, 0.18624545762502356, 0.21346713714193769, 0.24479661076899847, 0.28085294675808414, 0.3223436049079683, 0.37007512335859677, 0.4249644957882448, 0.4880510984154252, 0.5605089591494725, 0.6436590817547373, 0.7389814466248388, 0.8481262085811208, 0.972923504487319, 1.1153911748074585, 1.277739601074629, 1.462372775343324, 1.6718846598273245, 1.9090498782840464, 2.176807818968643, 2.4782393348801426, 2.8165354105546627, 3.1949574310618045, 3.6167890365840436, 4.085279965018146, 4.6035827560720195, 5.174683684772301, 5.801329773889414, 6.485954162497225, 7.230602440042297, 8.036862754457884, 8.905802540717524, 9.83791457779656, 10.8330747683153, 11.890513563855814, 13.008802362884406, 14.185855531738598, 15.418947993161892, 16.704747643160715, 18.039361242659098, 19.418391923545826, 20.837006075129658, 22.290007149238512, 23.771913839791157, 25.277040144065296, 26.79957497811522, 28.333659272608976, 29.873458790317066, 31.413231255654086, 32.94738674568226, 34.47054064041725, 35.977558752377014, 37.46359454011675, 38.924118551502886, 40.3549404370922, 41.75222402270289, 43.11249603593988, 44.432649148476784, 45.70994002962057, 46.94198311278227, 48.12674076057798, 49.26251048167666, 50.34790980794651, 51.38185938803954, 52.36356479673306, 53.292497500896005, 54.16837536503078, 54.99114302357716, 55.760952394700624, 56.47814356187497, 57.14322620564279, 57.75686172867734, 58.31984618266797, 58.83309407545396, 59.297623110992866, 59.7145398928558, 60.08502660364335, 60.41032865765245, 60.6917433119276, 60.9306092111526, 61.128296834345946, 61.28619980570696, 61.40572702793837, 61.48829559369285, 61.535324429226705, 61.54822862369838, 61.528414397645506, 61.477274664865284, 61.39618514307532, 61.28650097024188, 61.14955378523226, 60.986649233402844, 60.79906485981068, 60.58804835487925, 60.354816119519064, 60.10055211886364, 59.826406995906204, 59.533497418391796, 59.22290563431554, 58.89567921329099, 58.55283095287553, 58.19533893066516, 57.82414668459837, 57.44016350543694, 57.04426482682076, 56.63729269962479, 56.22005633858642, 55.79333273031709, 55.357867292874225, 54.91437457804726, 54.4635390084122, 54.006015642035415, 53.54243095846571, 53.073383660346444, 52.599445485612364, 52.12116202581276, 51.63905354662776, 51.15361580712101, 50.66532087470456, 50.17461793318374, 49.681934081603345, 49.18767512193544, 48.69222633393794, 48.19595323577006, 47.69920232918468, 47.20230182832358, 46.70556237132911, 46.20927771415009, 45.713725406067944, 45.2191674465997, 44.72585092354969, 44.23400863208467, 43.743859674795885, 43.25561004279094, 42.76945317792617, 42.28557051634983, 41.804132013577956, 41.32529665136765, 40.84921292669116, 40.37601932314421, 39.90584476514895, 39.43880905533289, 38.97502329548246, 38.51459029148315, 38.05760494266843, 37.60415461600686, 37.154319505561155, 36.70817297765544, 36.265781902187236, 35.82720697051947, 35.39250300038425, 34.96171922822681, 34.534899589411644, 34.112082986707684, 33.69330354746068, 33.278590869854796, 32.867970258655845, 32.46146295082003, 32.05908633134318, 31.66085413971552, 31.266776667337474, 30.876860946242246, 30.491110929460863, 30.109527663355284, 29.73210945223539, 29.358852015565812, 28.989748638058213, 28.624790312935495, 28.263965878644537, 27.90726214928435, 27.554664039007704, 27.20615468064484, 26.8617155387891, 26.521326517575417, 26.184966063374635, 25.852611262617437, 25.52423793495445, 25.199820721951113, 24.87933317150762, 24.56274781818776, 24.25003625963296, 23.941169229230738, 23.63611666520021, 23.33484777625102, 23.037331103965673, 22.743534582048866, 22.453425592582207, 22.166971019416664, 21.88413729882964, 21.60489046756872, 21.329196208398642, 21.05701989326347, 20.788326624171244, 20.523081271903976, 20.261248512651115, 20.00279286266121, 19.74767871100168, 19.49587035051354, 19.247332007043592, 19.0020278670334, 18.759922103541154, 18.52097890076867, 18.285162477163304, 18.052437107161076, 17.82276714163485, 17.596117027107965, 17.372451323792195, 17.151734722505044, 16.933932060519936, 16.719008336400304, 16.506928723865872, 16.29765858473808, 16.091163481008813, 15.887409186075095, 15.68636169518033, 15.487987235100984, 15.29225227311564, 15.099123525292137, 14.908567964126371, 14.720552825565369, 14.535045615445343, 14.352014115374342, 14.17142638808766, 13.993250782302935, 13.817455937100537, 13.644010785854015, 13.472884559733727, 13.304046790806163, 13.137467314750442, 12.973116273211952, 12.810964115813047, 12.650981601838826, 12.493139801616213, 12.337410097602802, 12.183764185201607, 12.03217407331737, 11.88261208466864, 11.735050855869805, 11.589463337296424, 11.44582279274635, 11.304102798908792, 11.164277244652947, 11.02632033014695, 10.890206565817767, 10.755910771161854, 10.623408073416195, 10.492673906098489, 10.363684007425414, 10.236414418616782, 10.110841482093617, 9.98694183957743, 9.86469243009774, 9.744070487914582, 9.625053540362215, 9.507619405620284, 9.391746190418012, 9.277412287676835, 9.164596374096996, 9.053277407692528, 8.943434625279602, 8.835047539922716, 8.728095938342657, 8.622559878290476, 8.518419685891065, 8.415655952960153, 8.314249534297717, 8.214181544961479, 8.115433357523125, 8.017986599310424, 7.921823149637683, 7.826925137027363, 7.733274936425077, 7.640855166410395, 7.54964868640549, 7.459638593883771, 7.370808221580306, 7.283141134705973, 7.1966211281669, 7.111232223790862, 7.026958667562083, 6.943784926865948, 6.861695687744787, 6.780675852166068, 6.70071053530417, 6.621785062836694, 6.5438849682564415, 6.466995990199903, 6.391104069793185, 6.316195348016119, 6.2422561630854325, 6.169273047857417, 6.097232727251049, 6.026122115691886, 5.9559283145774256, 5.886638609764356, 5.818240469078175, 5.7507215398455065, 5.68406964644969, 5.618272787909654, 5.553319135482672, 5.489197030291056, 5.425894980973133, 5.363401661358655, 5.301705908168824, 5.240796718741045, 5.180663248778597, 5.121294810125276, 5.062680868565003, 5.004811041646629, 4.947675096533804, 4.891262947879968, 4.835564655728506, 4.780570423437982, 4.726270595632442, 4.672655656176673, 4.619716226176539, 4.567443062004011, 4.515827053347015, 4.464859221284007, 4.4145307163829655, 4.36483281682487, 4.3157569265514235, 4.267294573436937, 4.219437407484105, 4.172177199043687, 4.125505837057776, 4.079415327326552, 4.033897790798282, 3.9889454618824987, 3.9445506867859974, 3.900705921871599, 3.8574037320394035, 3.814636789130324, 3.772397870351771, 3.730679856725152, 3.6894757315550826, 3.648778578920063, 3.6085815821843066, 3.56887802253067, 3.5296612775143155, 3.4909248196369673, 3.4526622149414727, 3.414867121626485, 3.3775332886810445, 3.3406545545387876, 3.304224845751616, 3.268238175682516, 3.232688643217394, 3.19757043149562, 3.162877806659095, 3.1286051166196054, 3.0947467898442267, 3.0612973341585703, 3.0282513355676173, 2.9956034570939423, 2.963348437633117, 2.9314810908259763, 2.89999630394771, 2.8688890368133326, 2.8381543206994864, 2.8077872572823206, 2.7777830175911515, 2.748136840977796, 2.7188440341013056, 2.689899969927894, 2.6613000867458814, 2.6330398871954013, 2.6051149373127127, 2.5775208655888653, 2.5502533620425667, 2.523308177307, 2.4966811217304588, 2.470368064490504, 2.4443649327215926, 2.4186677106558085, 2.39327243877669, 2.368175212985811, 2.3433721837820447, 2.3188595554532383, 2.2946335852801827, 2.2706905827526747, 2.24702690879745, 2.2236389750179204, 2.2005232429454176, 2.1776762233018645, 2.1550944752736454, 2.1327746057965546, 2.110713268851635, 2.08890716477173, 2.0673530395586224, 2.046047684210585, 2.02498793406016, 2.004170668122076, 1.9835928084510939], "model_2": [0.0003178680353888319, 0.0003287861853616611, 0.000340080054186906, 0.0003517626791407045, 0.00036384756551071095, 0.0003763487054872406, 0.00038928059806364953, 0.0004026582700222372, 0.00041649729808874867, 0.00043081383234591756, 0.0004456246210044353, 0.0004609470366383276, 0.0004767991040009535, 0.0004931995295478172, 0.0005101677328030312, 0.000527723879717715, 0.0005458889181808446, 0.0005646846158560793, 0.0005841336005319672, 0.0006042594031876254, 0.0006250865039915821, 0.0006466403814678405, 0.0006689475650805762, 0.0006920356915069584, 0.0007159335648865571, 0.0007406712213555576, 0.0007662799981944913, 0.0007927926079393713, 0.0008202432178279539, 0.0008486675349751438, 0.0008781028976943488, 0.0009085883734046012, 0.0009401648635864847, 0.0009728752162730218, 0.001006764346584673, 0.0010418793658400472, 0.0010782697197957416, 0.0011159873365895942, 0.0011550867849811526, 0.0011956254435011985, 0.0012376636811381068, 0.0012812650502024988, 0.0013264964920225027, 0.0013734285561295104, 0.0014221356335982487, 0.0014726962052046058, 0.001525193105059472, 0.0015797138003664558, 0.0016363506879347877, 0.0016952014080558265, 0.001756369176321427, 0.0018199631339243974, 0.0018860987169350392, 0.001954898044992103, 0.0020264903297814696, 0.0021010123036002827, 0.0021786086682178464, 0.0022594325641466964, 0.0023436460603274076, 0.002431420664108222, 0.0025229378512655162, 0.002618389615662524, 0.0027179790379820005, 0.0028219208727930066, 0.0029304421530229187, 0.0030437828107032316, 0.003162196312641817, 0.0032859503094455544, 0.0034153272960761004, 0.003550625281868774, 0.0036921584676811443, 0.0038402579275646728, 0.0039952722920714966, 0.004157568430020129, 0.004327532125250852, 0.0045055687446052695, 0.004692103893067566, 0.004887584051709642, 0.005092477193791337, 0.005307273374083147, 0.005532485286205474, 0.005768648782518611, 0.006016323350855461, 0.0062760925421669325, 0.006548564342953766, 0.006834371486189944, 0.007134171694308057, 0.0074486478477187035, 0.00777850807227893, 0.008124485739113514, 0.008487339370230332, 0.008867852443462998, 0.009266833090422859, 0.009685113681352223, 0.010123550291045832, 0.010583022040349797, 0.01106443030815997, 0.011568697809327948, 0.01209676753444267, 0.012649601548092648, 0.013228179642926823, 0.013833497847621832, 0.014466566787730431, 0.01512840989932612, 0.015820061496373477, 0.01654256469383703, 0.017296969189690956, 0.018084328910202806, 0.018905699524130452, 0.01976213583278737, 0.020654689044287956, 0.02158440394167599, 0.022552315956053635, 0.02355944815725849, 0.0246068081760691, 0.025695385073344443, 0.026826146172909557, 0.028000033876371525, 0.02921796247937884, 0.030480815010104797, 0.03178944011193266, 0.033144648993428935, 0.03454721246970001, 0.035997858120122496, 0.03749726758820485, 0.03904607404996365, 0.04064485987767206, 0.04229415452614702, 0.04399443266887462, 0.045746112611222085, 0.04754955500773912, 0.049405061910106574, 0.05131287617163722, 0.053273181233371686, 0.05528610131573783, 0.0573517020384537, 0.05946999148985481, 0.061640921765119865, 0.06386439099095882, 0.06614024585222224, 0.0684682846336034, 0.07084826078713971, 0.0732798870335987, 0.07576284000306964, 0.07829676541718784, 0.08088128381242382, 0.08351599680078452, 0.0862004938611301, 0.08893435965112685, 0.09171718182665847, 0.09454855935233775, 0.09742811128361409, 0.10035548599789824, 0.10333037084914486, 0.10635250221747232, 0.10942167592268989, 0.11253775796807076, 0.11570069557837359, 0.11891052849401021, 0.12216740048139976, 0.1254715710179609, 0.12882342710889735, 0.13222349519193902, 0.13567245308553366, 0.13917114193564933, 0.142720578116352, 0.14632196503968806, 0.14997670483110795, 0.15368640982773732, 0.15745291385822005, 0.1612782832646244, 0.1651648276290032, 0.16911511016963152, 0.17313195777468346, 0.17721847064413931, 0.18137803151402637, 0.18561431444064708, 0.18993129312622753, 0.19433324877140304, 0.19882477744409482, 0.20341079695861777, 0.20809655326324786, 0.21288762633893626, 0.21778993561635127, 0.22280974492294012, 0.22795366697616923, 0.2332286674435129, 0.23864206859408096, 0.24420155257095572, 0.2499151643173457, 0.2557913141935015, 0.2618387803249729, 0.2680667107261783, 0.2744846252463827, 0.2811024173880409, 0.28793035605000983, 0.2949790872503726, 0.30225963588555, 0.3097834075839498, 0.3175621907136639, 0.32560815860464665, 0.33393387204637853, 0.34255228212227934, 0.35147673344205715, 0.3607209678327976, 0.3702991285489143, 0.38022576506010364, 0.39051583847522797, 0.40118472765855634, 0.4122482360930923, 0.42372259954382435, 0.4356244945716398, 0.44797104794643006, 0.46077984700556285, 0.47406895100145957, 0.48785690347950256, 0.5021627457249697, 0.5170060313151329, 0.5324068418101181, 0.5483858036136614, 0.5649641060324516, 0.5819670701148477, 0.5919518478306454, 0.5907310115922346, 0.5783135443721654, 0.5553742058945808, 0.5231873099050245, 0.483504094444377, 0.43839010936883266, 0.3900436051842104, 0.3406170134381261, 0.2920613061493716, 0.24600798845842597, 0.20369683456119447, 0.1659505113681488, 0.13319112780642173, 0.10560069381074115, 0.08590289493991761, 0.07226233492030383, 0.0622611532606877, 0.05460641201616318, 0.04854831342449797, 0.043624109534418046, 0.03953374385081409, 0.036074659417301626, 0.03310545679146712, 0.03052458461975185, 0.02825730455972778, 0.02624742556617356, 0.02445189762385612, 0.02283717916109177, 0.021376737819828445, 0.020049294619994832, 0.018837567189079675, 0.017727355056133636, 0.016706863814398478, 0.015766198924007317, 0.014896981846236279, 0.014092055631400579, 0.013345256756980051, 0.012651236607433763, 0.012005320552122412, 0.011403395782589434, 0.010841821350030069, 0.010317355485043318, 0.009827096476886095, 0.009368434268934954, 0.008939010580688113, 0.008536685856920535, 0.008159511715566005, 0.0078057078488758406, 0.007473642549925328, 0.007161816204956979, 0.006868847223337894, 0.006593459979908772, 0.006334474425798577, 0.006090797088307885, 0.005861413231956722, 0.00564537999408895, 0.005441820341697255, 0.00524991772305698, 0.005068911309632572, 0.004898091741560074, 0.004736797304607451, 0.004584410478498629, 0.004440354806352755, 0.004304092043133337, 0.004175119547738573, 0.004052967888949193, 0.003937198640088607, 0.0038274023411084676, 0.003723196610027052, 0.0036242243883283015, 0.003530152307167051, 0.0034406691630957716, 0.0033554844935915875, 0.0032743272439703357, 0.003196944518369853, 0.0031231004084022475, 0.0030525748938444158, 0.0029851628103817482, 0.0029206728799626605, 0.0028589267997782435, 0.002799758386266366, 0.0027430127708652626, 0.002688545644517882, 0.002636222548163585, 0.00258591820665545, 0.002537515903715146, 0.0024909068956881506, 0.002445989861994205, 0.0024026703902846353, 0.002360860494422365, 0.0023204781634945247, 0.002281446940153407, 0.0022436955266605663, 0.0022071574170826344, 0.0021717705541566433, 0.002137477009408376, 0.0021042226851699327, 0.0020719570372029405, 0.0020406328166919746, 0.0020102058304289675, 0.001980634718064116, 0.0019518807453518527, 0.0019239076123722504, 0.0018966812757585305, 0.0018701697840104352, 0.0018443431250208366, 0.0018191730849893455, 0.0017946331179415872, 0.0017706982251163798, 0.0017473448435251424, 0.0017245507430284903, 0.0017022949313141651, 0.0016805575661980128, 0.0016593198747059006, 0.0016385640784289802, 0.0016182733246777555, 0.001598431622991901, 0.0015790237865927104, 0.00156003537839353, 0.0015414526612104662, 0.001523262551841154, 0.001505452578703419, 0.001488010842748364, 0.0014709259813836639, 0.001454187135162913, 0.001437783917015572, 0.0014217063838095863, 0.0014059450100551228, 0.0013904906635731132, 0.0013753345829664674, 0.0013604683567450227, 0.0013458839039675063, 0.0013315734562751255, 0.001317529541201858, 0.0013037449666562005, 0.0012902128064780588, 0.0012769263869826524, 0.0012638792744109051, 0.0012510652632127044, 0.0012384783650957994, 0.0012261127987789524, 0.001213962980393297, 0.0012020235144807596, 0.0011902891855428636, 0.0011787549500973198, 0.0011674159292035416, 0.001156267401421596, 0.001145304796172218, 0.001134523687468311, 0.0011239197879909216, 0.0011134889434850162, 0.001103227127452481, 0.001093130436121712, 0.001083195083674879, 0.001073417397715574, 0.0010637938149609398, 0.0010543208771437277, 0.0010449952271108938, 0.001035813605106424, 0.0010267728452270594, 0.001017869872040484, 0.0010091016973563284, 0.0010004654171410978, 0.0009919582085687858, 0.0009835773271995476, 0.0009753201042793582, 0.0009671839441540868, 0.0009591663217918837, 0.0009512647804081828, 0.0009434769291880226, 0.0009358004411007358, 0.0009282330508023725, 0.0009207725526215269, 0.0009134167986245159, 0.0009061636967560833, 0.000899011209052064, 0.0008919573499206365]}, "1": {"data": {"counts": [508, 784, 1005, 1833, 2462, 2757, 2847, 2870, 2904, 2651, 2516, 2219, 2036, 1915, 1807, 1642, 1517, 1415, 1380, 1189, 1120, 1037, 941, 872, 808, 715, 693, 650, 639, 543, 549, 468, 432, 402, 394, 423, 351, 295, 285, 285, 250, 264, 246, 229, 218, 206, 178, 163, 169, 165, 153, 139, 149, 121, 109, 115, 107, 115, 91, 93, 77, 83, 67, 77, 74, 74, 50, 54, 47, 58, 60, 49, 51, 32, 39, 55, 45, 35, 30, 37, 27, 30, 33, 35, 24, 36, 16, 31, 28, 19], "bin_edges": [0.1, 2.098888888888889, 4.097777777777778, 6.096666666666667, 8.095555555555556, 10.094444444444445, 12.093333333333334, 14.092222222222222, 16.09111111111111, 18.090000000000003, 20.088888888888892, 22.08777777777778, 24.08666666666667, 26.08555555555556, 28.084444444444447, 30.083333333333336, 32.08222222222222, 34.08111111111111, 36.080000000000005, 38.07888888888889, 40.07777777777778, 42.07666666666667, 44.07555555555556, 46.074444444444445, 48.07333333333334, 50.07222222222222, 52.071111111111115, 54.07, 56.06888888888889, 58.06777777777778, 60.06666666666667, 62.065555555555555, 64.06444444444445, 66.06333333333333, 68.06222222222222, 70.0611111111111, 72.06, 74.05888888888889, 76.05777777777777, 78.05666666666666, 80.05555555555556, 82.05444444444444, 84.05333333333333, 86.05222222222221, 88.05111111111111, 90.05, 92.04888888888888, 94.04777777777777, 96.04666666666667, 98.04555555555555, 100.04444444444444, 102.04333333333334, 104.04222222222222, 106.0411111111111, 108.03999999999999, 110.03888888888889, 112.03777777777778, 114.03666666666666, 116.03555555555555, 118.03444444444445, 120.03333333333333, 122.03222222222222, 124.0311111111111, 126.03, 128.0288888888889, 130.02777777777777, 132.02666666666667, 134.02555555555554, 136.02444444444444, 138.02333333333334, 140.0222222222222, 142.0211111111111, 144.02, 146.01888888888888, 148.01777777777778, 150.01666666666665, 152.01555555555555, 154.01444444444445, 156.01333333333332, 158.01222222222222, 160.01111111111112, 162.01, 164.0088888888889, 166.0077777777778, 168.00666666666666, 170.00555555555556, 172.00444444444443, 174.00333333333333, 176.00222222222223, 178.0011111111111, 180.0]}, "x": [0.1, 0.5508771929824562, 1.0017543859649123, 1.4526315789473685, 1.9035087719298247, 2.354385964912281, 2.805263157894737, 3.2561403508771933, 3.7070175438596493, 4.157894736842105, 4.608771929824561, 5.059649122807017, 5.510526315789473, 5.961403508771929, 6.412280701754386, 6.863157894736842, 7.314035087719298, 7.764912280701754, 8.215789473684211, 8.666666666666666, 9.117543859649123, 9.568421052631578, 10.019298245614035, 10.470175438596492, 10.921052631578947, 11.371929824561404, 11.822807017543859, 12.273684210526316, 12.724561403508773, 13.175438596491228, 13.626315789473685, 14.07719298245614, 14.528070175438597, 14.978947368421053, 15.429824561403509, 15.880701754385965, 16.331578947368424, 16.782456140350877, 17.233333333333334, 17.68421052631579, 18.135087719298248, 18.585964912280705, 19.03684210526316, 19.487719298245615, 19.938596491228072, 20.38947368421053, 20.840350877192986, 21.29122807017544, 21.742105263157896, 22.192982456140353, 22.64385964912281, 23.094736842105267, 23.54561403508772, 23.996491228070177, 24.447368421052634, 24.89824561403509, 25.349122807017547, 25.8, 26.250877192982458, 26.701754385964914, 27.15263157894737, 27.603508771929828, 28.05438596491228, 28.50526315789474, 28.956140350877195, 29.407017543859652, 29.85789473684211, 30.308771929824562, 30.75964912280702, 31.210526315789476, 31.661403508771933, 32.112280701754386, 32.56315789473685, 33.0140350877193, 33.46491228070175, 33.915789473684214, 34.36666666666667, 34.81754385964913, 35.26842105263158, 35.719298245614034, 36.170175438596495, 36.62105263157895, 37.07192982456141, 37.52280701754386, 37.973684210526315, 38.424561403508775, 38.87543859649123, 39.32631578947369, 39.77719298245614, 40.228070175438596, 40.678947368421056, 41.12982456140351, 41.58070175438597, 42.03157894736842, 42.48245614035088, 42.93333333333334, 43.38421052631579, 43.83508771929825, 44.285964912280704, 44.73684210526316, 45.18771929824562, 45.63859649122807, 46.08947368421053, 46.540350877192985, 46.99122807017544, 47.4421052631579, 47.89298245614035, 48.34385964912281, 48.794736842105266, 49.24561403508772, 49.69649122807018, 50.14736842105263, 50.59824561403509, 51.04912280701755, 51.5, 51.95087719298246, 52.401754385964914, 52.852631578947374, 53.30350877192983, 53.75438596491228, 54.20526315789474, 54.656140350877195, 55.107017543859655, 55.55789473684211, 56.00877192982456, 56.45964912280702, 56.910526315789475, 57.361403508771936, 57.81228070175439, 58.26315789473684, 58.7140350877193, 59.164912280701756, 59.61578947368422, 60.06666666666667, 60.51754385964912, 60.968421052631584, 61.41929824561404, 61.8701754385965, 62.32105263157895, 62.771929824561404, 63.222807017543865, 63.67368421052632, 64.12456140350876, 64.57543859649122, 65.02631578947368, 65.47719298245613, 65.92807017543859, 66.37894736842105, 66.8298245614035, 67.28070175438596, 67.73157894736842, 68.18245614035088, 68.63333333333333, 69.08421052631579, 69.53508771929825, 69.98596491228069, 70.43684210526315, 70.88771929824561, 71.33859649122806, 71.78947368421052, 72.24035087719298, 72.69122807017544, 73.14210526315789, 73.59298245614035, 74.04385964912281, 74.49473684210525, 74.94561403508771, 75.39649122807018, 75.84736842105262, 76.29824561403508, 76.74912280701754, 77.2, 77.65087719298245, 78.10175438596491, 78.55263157894737, 79.00350877192982, 79.45438596491228, 79.90526315789474, 80.35614035087718, 80.80701754385964, 81.2578947368421, 81.70877192982456, 82.15964912280701, 82.61052631578947, 83.06140350877193, 83.51228070175438, 83.96315789473684, 84.4140350877193, 84.86491228070174, 85.3157894736842, 85.76666666666667, 86.21754385964913, 86.66842105263157, 87.11929824561403, 87.5701754385965, 88.02105263157894, 88.4719298245614, 88.92280701754386, 89.3736842105263, 89.82456140350877, 90.27543859649123, 90.72631578947369, 91.17719298245613, 91.6280701754386, 92.07894736842105, 92.5298245614035, 92.98070175438596, 93.43157894736842, 93.88245614035087, 94.33333333333333, 94.78421052631579, 95.23508771929825, 95.6859649122807, 96.13684210526316, 96.58771929824562, 97.03859649122806, 97.48947368421052, 97.94035087719298, 98.39122807017543, 98.84210526315789, 99.29298245614035, 99.74385964912281, 100.19473684210526, 100.64561403508772, 101.09649122807018, 101.54736842105262, 101.99824561403508, 102.44912280701755, 102.89999999999999, 103.35087719298245, 103.80175438596491, 104.25263157894737, 104.70350877192982, 105.15438596491228, 105.60526315789474, 106.05614035087719, 106.50701754385965, 106.9578947368421, 107.40877192982455, 107.85964912280701, 108.31052631578947, 108.76140350877193, 109.21228070175438, 109.66315789473684, 110.1140350877193, 110.56491228070175, 111.01578947368421, 111.46666666666667, 111.91754385964911, 112.36842105263158, 112.81929824561404, 113.2701754385965, 113.72105263157894, 114.1719298245614, 114.62280701754386, 115.07368421052631, 115.52456140350877, 115.97543859649123, 116.42631578947368, 116.87719298245614, 117.3280701754386, 117.77894736842104, 118.2298245614035, 118.68070175438596, 119.13157894736842, 119.58245614035087, 120.03333333333333, 120.48421052631579, 120.93508771929824, 121.3859649122807, 121.83684210526316, 122.2877192982456, 122.73859649122807, 123.18947368421053, 123.64035087719299, 124.09122807017543, 124.5421052631579, 124.99298245614035, 125.4438596491228, 125.89473684210526, 126.34561403508772, 126.79649122807017, 127.24736842105263, 127.69824561403509, 128.14912280701753, 128.6, 129.05087719298245, 129.50175438596492, 129.95263157894738, 130.40350877192984, 130.85438596491227, 131.30526315789473, 131.7561403508772, 132.20701754385965, 132.6578947368421, 133.10877192982457, 133.559649122807, 134.01052631578946, 134.46140350877192, 134.91228070175438, 135.36315789473684, 135.8140350877193, 136.26491228070176, 136.7157894736842, 137.16666666666666, 137.61754385964912, 138.06842105263158, 138.51929824561404, 138.9701754385965, 139.42105263157896, 139.8719298245614, 140.32280701754385, 140.7736842105263, 141.22456140350877, 141.67543859649123, 142.1263157894737, 142.57719298245613, 143.0280701754386, 143.47894736842105, 143.9298245614035, 144.38070175438597, 144.83157894736843, 145.2824561403509, 145.73333333333332, 146.18421052631578, 146.63508771929824, 147.0859649122807, 147.53684210526316, 147.98771929824562, 148.43859649122808, 148.88947368421051, 149.34035087719298, 149.79122807017544, 150.2421052631579, 150.69298245614036, 151.14385964912282, 151.59473684210525, 152.0456140350877, 152.49649122807017, 152.94736842105263, 153.3982456140351, 153.84912280701755, 154.3, 154.75087719298244, 155.2017543859649, 155.65263157894736, 156.10350877192982, 156.55438596491229, 157.00526315789475, 157.4561403508772, 157.90701754385964, 158.3578947368421, 158.80877192982456, 159.25964912280702, 159.71052631578948, 160.16140350877194, 160.61228070175437, 161.06315789473683, 161.5140350877193, 161.96491228070175, 162.4157894736842, 162.86666666666667, 163.31754385964913, 163.76842105263157, 164.21929824561403, 164.6701754385965, 165.12105263157895, 165.5719298245614, 166.02280701754387, 166.47368421052633, 166.92456140350876, 167.37543859649122, 167.82631578947368, 168.27719298245614, 168.7280701754386, 169.17894736842106, 169.6298245614035, 170.08070175438596, 170.53157894736842, 170.98245614035088, 171.43333333333334, 171.8842105263158, 172.33508771929826, 172.7859649122807, 173.23684210526315, 173.6877192982456, 174.13859649122807, 174.58947368421053, 175.040350877193, 175.49122807017542, 175.94210526315788, 176.39298245614034, 176.8438596491228, 177.29473684210527, 177.74561403508773, 178.1964912280702, 178.64736842105262, 179.09824561403508, 179.54912280701754, 180.0], "fullmodel": [8.384319487900186, 50.47972476000956, 384.0900654999106, 950.383929194017, 994.9682392557665, 866.0954437015808, 745.608636726948, 679.3253560239177, 678.8783703568863, 741.1117095656019, 854.2815993435332, 1003.5012596637993, 1174.5570555926615, 1355.6706418500519, 1537.8900741147718, 1714.8305211676764, 1882.1992910897131, 2037.3097302974309, 2178.6614756186477, 2305.6050429833676, 2418.085062038907, 2516.448755919322, 2601.3056785035146, 2673.426445249123, 2733.6705913906026, 2782.9359178000336, 2822.123546702055, 2852.1143912222974, 2873.753847250689, 2887.842383017724, 2895.1303045312734, 2896.315458968336, 2892.042962713336, 2882.906300255575, 2869.449317944374, 2852.168774077818, 2831.517201512947, 2807.9059131246017, 2781.7080315453118, 2753.2614615928956, 2722.871753735188, 2690.8148229349595, 2657.339507003895, 2622.669951627882, 2587.007822519825, 2550.534346686439, 2513.412188098099, 2475.7871681061465, 2437.7898352597713, 2399.5369007509194, 2361.1325435737317, 2322.6695995446144, 2284.2306422857123, 2245.888964400894, 2207.709470509808, 2169.7494854377633, 2132.0594893451644, 2094.6837838294937, 2057.661094193488, 2021.0251164284448, 1984.8050110470672, 1949.0258494135082, 1913.7090188442498, 1878.8725870664377, 1844.5316340001368, 1810.6985517685948, 1777.3833166846284, 1744.5937371078828, 1712.335678912083, 1680.613268475509, 1649.4290800864133, 1618.7843027455367, 1588.678892859812, 1559.1117117326216, 1530.0806491722644, 1501.5827346025906, 1473.6142392306017, 1446.1707651804654, 1419.247330243896, 1392.838441453428, 1366.9381643318538, 1341.5401853459277, 1316.6378674987934, 1292.2243019354742, 1268.2923523450822, 1244.8346947151015, 1221.8438517008367, 1199.3122240948644, 1177.2321145105334, 1155.59575478461, 1134.3953225700086, 1113.6229654575839, 1093.270815295695, 1073.331008558181, 1053.7957003921508, 1034.657080737623, 1015.9073863072591, 997.5389149945801, 979.5440334072296, 961.915188697838, 944.6449146644514, 927.7258398158762, 911.150694007266, 894.9123133610508, 879.0036466574902, 863.4177588759902, 848.1478348261634, 833.1871818831123, 818.5292306374708, 804.1675345574523, 790.0957694889801, 776.3077308993282, 762.7973320162108, 749.5586011451185, 736.5856790890523, 723.8728172975066, 711.4143764553008, 699.2048247623468, 687.238738849775, 675.5108022414249, 664.0158071981411, 652.7486547386223, 641.7043558171464, 630.8780316103234, 620.2649142483882, 609.8603458692181, 599.6597775031561, 589.6587676951342, 579.8529783940598, 570.2381737713525, 560.8102148814594, 551.5650575851919, 542.4987487710519, 533.6074234632807, 524.8873023551538, 516.3346898439602, 507.945971634448, 499.717613705364, 491.6461608950975, 483.7282350395016, 475.9605355931027, 468.3398363855827, 460.8629868732237, 453.52690892534685, 446.3285966291061, 439.2651134777837, 432.33359058850414, 425.53122415770525, 418.85527297261234, 412.30305648979885, 405.8719532767659, 399.55940004415277, 393.3628911314716, 387.2799789334576, 381.3082737957777, 375.44544445503533, 369.6892178380656, 364.03737799363154, 358.4877651811604, 353.03827317253075, 347.686847274742, 342.4314811397577, 337.27021361665834, 332.20112619214854, 327.22233989481225, 322.33201317404263, 317.52833998816686, 312.8095490411733, 308.1739026522282, 303.61969784371627, 299.14526679298865, 294.7489778002668, 290.42923850009305, 286.18449504750185, 282.0132357350748, 277.91398965283355, 273.8853269817872, 269.92585791518513, 266.03422965869464, 262.20912401369884, 258.4492538400383, 254.7533600239274, 251.12020796256598, 247.5485864946495, 244.03730442306778, 240.58519133007027, 237.1910961336717, 233.85388733463955, 230.57245410509836, 227.345705590566, 224.1725728901911, 221.05200899418753, 217.98298991593722, 214.96451525145923, 211.99560900526325, 209.07531963296069, 206.202720355951, 203.37690889826445, 200.59700608883153, 197.86215573316048, 195.17152193181752, 192.52428874307944, 189.91965763561794, 187.35684631084573, 184.8350873354603, 182.3536269805826, 179.91172439516927, 177.50865103646453, 175.1436907754872, 172.81613964450176, 170.5253067981627, 168.27051486576997, 166.05110074500305, 163.86641655190712, 161.71582964449814, 159.5987233112107, 157.51449629833473, 155.46256221573296, 153.44234879811893, 151.45329679023527, 149.49485848513257, 147.56649674363138, 145.66768408330825, 143.7979009624792, 141.9566365732845, 140.14338672500858, 138.35765528822682, 136.5989533393687, 134.86679952299426, 133.16072063027568, 131.48025139642556, 129.8249349273128, 128.19432319968035, 126.58797684011017, 125.00546585170629, 123.44637025149471, 121.91028030917165, 120.39679773073634, 118.9055360659659, 117.43612031672946, 115.9881879840724, 114.56138648267569, 113.15537340460756, 111.76981357020709, 110.4043774410822, 109.05873959723698, 107.73257686706799, 106.42556787771387, 105.1373928169925, 103.86773364624655, 102.61627503569089, 101.38270556970103, 100.16671842596585, 98.9680129049678, 97.78629503279781, 96.62127838370998, 95.47268472452754, 94.34024417926715, 93.22369528797468, 92.12278477017209, 91.03726664529157, 89.96690128109726, 88.91145405472713, 87.8706938874476, 86.84439184754271, 85.83232048379436, 84.83425268793506, 83.84996223685552, 82.87922405452927, 81.92181483040156, 80.97751425174204, 80.04610544999568, 79.12737560701625, 78.22111641895812, 77.32712345469747, 76.44519656096335, 75.57513931445627, 74.71675928725156, 73.86986835871531, 73.03428363855102, 72.20982745029234, 71.39632924577342, 70.593624351852, 69.80155557318626, 69.0199708971661, 68.2487233282801, 67.48766883851594, 66.73666487573514, 65.99556881565663, 65.26423733961975, 64.54252542579549, 63.830287212407576, 63.12737645960473, 62.433647392584966, 61.748956437181924, 61.07316222395517, 60.406127023047205, 59.74771628398927, 59.09779875565353, 58.456245937591284, 57.82293157206268, 57.19773128566805, 56.58052241260936, 55.97118398843917, 55.36959713521041, 54.775645378995236, 54.189215023294686, 53.610195337348316, 53.038478590602814, 52.47395962806274, 51.91653551408487, 51.36610483341332, 50.82256707008072, 50.28582210641008, 49.75577006296268, 49.23231107636169, 48.7153458110666, 48.204775907940196, 47.700504437688906, 47.20243689667519, 46.710481474035504, 46.22454952202453, 45.74455589760363, 45.27041835080309, 44.80205789874162, 44.339397640016536, 43.88236274089428, 43.43087960080112, 42.98487553884144, 42.5442783468065, 42.10901632929446, 41.67901785979045, 41.254211826001175, 40.83452735608581, 40.419894092587676, 40.01024234592721, 39.60550293601491, 39.20560759643228, 38.810488800206485, 38.420079913725964, 38.03431539267604, 37.653130511604, 37.27646185074126, 36.904246612402424, 36.536423083624335, 36.17292990074207, 35.81370601867846, 35.45869035826834, 35.107821447217866, 34.76103757219521, 34.418276615325844, 34.07947697302631, 33.74457746706863, 33.413519176532844, 33.086244736777005, 32.76270097927588, 32.44283744843888, 32.12660814540728, 31.81397038086126, 31.504884791143105, 31.199314628977742, 30.89722480724448, 30.598581121948357, 30.303349299401205, 30.011494483021306, 29.722980039022694, 29.437768050974697, 29.15581799535246, 28.877087779539643, 28.601533582612646, 28.329110456700626, 28.059773407102558, 27.793477526071722, 27.530179352178905, 27.26983680962819, 27.01240963698716, 26.757858894498817, 26.50614664403003, 26.257235050891147, 26.01108564894568, 25.767658652745155, 25.526912663023317, 25.288804763957796, 25.053290711156176, 24.820326621633512, 24.58986884152399, 24.36187674902492, 24.13631213073601, 23.913141531372556, 23.692335403985222, 23.47386863758895, 23.257719578681, 23.043869497338694, 22.832300861637886, 22.62299687438115, 22.415939896347304, 22.211111012337465, 22.008489454456623, 21.808052340194326, 21.60977491600052], "model_0": [0.06812167795079846, 0.1844366048489146, 0.5371507137254791, 1.6599699178385612, 5.253453040938169, 16.0146209465206, 43.76640760990424, 102.031839631352, 201.11067367048932, 342.2083938146384, 518.1463590491578, 717.7553625029325, 929.6606198075884, 1144.215062817405, 1354.0662987975832, 1554.0375976703092, 1740.75693136628, 1912.2462644482005, 2067.5561060917967, 2206.4694249614577, 2329.2734967674405, 2436.5894337222167, 2529.247528697131, 2608.1976805459403, 2674.446093151252, 2729.0113659275494, 2772.8947435939995, 2807.0606126886637, 2832.4243496681747, 2849.845393421778, 2860.1239874916755, 2864.0004607187284, 2862.1562267057875, 2855.215911180257, 2843.750183762347, 2828.278992991326, 2809.274992699796, 2787.167012770011, 2762.343474432837, 2735.155684332628, 2705.920966068965, 2674.9256054002867, 2642.4275976370086, 2608.6591943461317, 2573.8292523534383, 2538.125391912111, 2501.7159733590042, 2464.7519030074695, 2427.368279726311, 2389.6858938468567, 2351.8125898839976, 2313.8445041690147, 2275.867187956455, 2237.956625945045, 2200.180159486897, 2162.5973230804834, 2125.260602071906, 2088.2161188399878, 2051.504254122521, 2015.1602095589642, 1979.2145169818277, 1943.6934994856506, 1908.6196888386046, 1874.0122033760692, 1839.8870901262296, 1806.2576345627742, 1773.1346410567874, 1740.5266868066067, 1708.4403517584615, 1676.880426789789, 1645.8501022091282, 1615.3511384294156, 1585.3840204933406, 1555.948097968582, 1527.041711585384, 1498.662307857814, 1470.8065428115817, 1443.4703758344194, 1416.649154568527, 1390.3376916774434, 1364.5303342410623, 1339.2210264614655, 1314.4033662980605, 1290.0706565925816, 1266.2159511920552, 1242.832096530546, 1219.9117690876285, 1197.4475091027984, 1175.4317508900435, 1153.856850064991, 1132.7151079684243, 1111.9987935438833, 1091.7001629035324, 1071.8114767951242, 1052.3250161635003, 1033.2330959825508, 1014.5280775175853, 996.2023791636246, 978.2484859920074, 960.6589581257576, 943.4264380533549, 926.5436569806977, 910.0034403120918, 893.7987123429878, 877.9225002397579, 862.3679373750972, 847.1282660814952, 832.1968398796411, 817.5671252335509, 803.232702879582, 789.1872687722729, 775.424634686114, 761.9387285088497, 748.7235942587268, 735.7733918551705, 723.0823966697495, 710.6449988818397, 698.4557026611947, 686.5091251976312, 674.7999955961716, 663.3231536543223, 652.0735485366356, 641.046237360295, 630.2363837041916, 619.6392560527881, 609.250226185016, 599.0647675174588, 589.0784534102061, 579.2869554429412, 569.6860416680886, 560.2715748471802, 551.0395106759685, 541.9858960032647, 533.1068670479676, 524.3986476182679, 515.8575473366055, 507.4799598735468, 499.26236119341786, 491.20130781418766, 483.29343508380447, 475.535455474938, 467.92415689980453, 460.45640104656513, 453.12912173856296, 445.939323317488, 438.88407905139337, 431.96052956834205, 425.1658813163144, 418.4974050498988, 411.9524343441514, 405.52836413595026, 399.2226492930313, 393.03280321085776, 386.9563964373512, 380.99105532550976, 375.1344607138046, 369.3843466342687, 363.738499048088, 358.1947546084872, 352.75099945067166, 347.4051680085403, 342.1552418578588, 336.99924858556807, 331.9352606848645, 326.9613944756909, 322.0758090502345, 317.2767052430461, 312.56232462535604, 307.9309485231704, 303.3808970587172, 298.91052821480827, 294.5182369216759, 290.2024541658519, 285.96164612063234, 281.7943132977014, 277.69898971945946, 273.67424211162125, 269.7186691156461, 265.83090052056593, 262.00959651377417, 258.25344695035665, 254.5611706405398, 250.93151465483416, 247.36325364647018, 243.85518919071603, 240.4061491406762, 237.01498699918278, 233.68058130639304, 230.40183504270647, 227.1776750466364, 224.00705144726837, 220.8889371109424, 217.82232710181347, 214.8062381559386, 211.83970816856228, 208.92179569425878, 206.0515794596169, 203.2281578881469, 200.4506486371007, 197.71818814590182, 195.02993119589522, 192.38505048111938, 189.78273618982695, 187.22219559647388, 184.70265266391095, 182.22334765551395, 179.7835367569961, 177.38249170765727, 175.01949944081954, 172.693861733218, 170.40489486311319, 168.1519292768965, 165.93430926397374, 163.75139263970894, 161.60255043622084, 159.48716660082513, 157.40463770193207, 155.35437264219533, 153.3357923787332, 151.34832965023358, 149.39142871076456, 147.4645450701207, 145.56714524052822, 143.69870648955177, 141.8587165990371, 140.046673629936, 138.26208569285888, 136.50447072420883, 134.77335626775212, 133.06827926148506, 131.38878582965756, 129.73443107982698, 128.1047789048043, 126.49940178937236, 124.91788062165278, 123.35980450899838, 121.82477059829931, 120.31238390058795, 118.82225711982987, 117.35401048579855, 115.90727159092508, 114.4816752310248, 113.07686324979858, 111.6924843870143, 110.32819413027639, 108.98365457028889, 107.65853425952552, 106.35250807422156, 105.06525707959874, 103.79646839824723, 102.54583508158119, 101.31305598429194, 100.09783564172193, 98.89988415008828, 97.71891704948305, 96.55465520957931, 95.40682471797884, 94.27515677113155, 93.15938756776553, 92.05925820476307, 90.97451457542387, 89.90490727005403, 88.85019147882458, 87.8101268968431, 86.78447763138328, 85.77301211122035, 84.77550299801877, 83.79172709972438, 82.82146528590735, 81.8645024050144, 80.92062720347792, 79.98963224663926, 79.071313841442, 78.16547196085193, 77.27191016996149, 76.39043555373786, 75.52085864637465, 74.66299336221013, 73.81665692817175, 72.98166981771209, 72.15785568619916, 71.34504130772815, 70.54305651331664, 69.75173413045596, 68.9709099239802, 68.20042253822646, 67.44011344045288, 66.68982686548577, 65.94940976156515, 65.21871173736312, 64.49758501014539, 63.78588435504845, 63.083467055449006, 62.39019285439658, 61.70592390708669, 61.03052473435005, 60.363862177133456, 59.70580535194875, 59.056225607268715, 58.41499648084796, 57.78199365794502, 57.157094930428634, 56.540180156743375, 55.93113122271959, 55.32983200320353, 54.73616832449304, 54.150027927557474, 53.57130043202497, 52.999877300920005, 52.43565180613249, 51.87851899460516, 51.328375655218046, 50.78512028635909, 50.248653064162006, 49.71887581139835, 49.19569196700796, 48.67900655625387, 48.168726161487136, 47.66475889350929, 47.167014363517474, 46.67540365562034, 46.18983929991095, 45.710235246085915, 45.23650683759711, 44.76857078632459, 44.30634514776025, 43.84974929668902, 43.39870390335884, 42.95313091012626, 42.5129535085699, 42.078096117059125, 41.64848435876974, 41.22404504013576, 40.804706129728416, 40.39039673755313, 39.98104709475528, 39.5765885337254, 39.17695346859579, 38.7820753761208, 38.39188877693009, 38.00632921715017, 37.6253332503833, 37.24883842003818, 36.876783242003434, 36.50910718765835, 36.14575066721162, 35.786655013362804, 35.43176246527842, 35.081016152877396, 34.734360081417634, 34.39173911637925, 34.05309896863615, 33.718386179911924, 33.387548108512604, 33.06053291533162, 32.73728955011975, 32.41776773801639, 32.101917966335584, 31.789691471601277, 31.481040226827947, 31.175916929039666, 30.874274987024542, 30.576068509318407, 30.281252292413303, 29.98978180918709, 29.701613197547577, 29.416703249289455, 29.13500939915696, 28.856489714110534, 28.581102882791434, 28.30880820518142, 28.03956558245301, 27.77333550700652, 27.510079052690525, 27.249757865201307, 26.992334152658607, 26.737770676352973, 26.486030741662532, 26.237078189134483, 25.990877385729835, 25.747393216225657, 25.506591074773922, 25.26843685661291, 25.032896949927625, 24.799938227857687, 24.569528040647956, 24.341634207941144, 24.116225011207483, 23.89326918631056, 23.672735916205394, 23.45459482376689, 23.238815964745868, 23.025369820850006, 22.814227292947763, 22.605359694392018, 22.398738744462413, 22.19433656192242, 21.992125658690643, 21.792078933622733, 21.59416966640284], "model_1": [8.246813040947002, 50.21509929656433, 383.4590312598367, 948.6159622110994, 989.5926213771229, 849.9448108683913, 701.6930463394433, 577.1321561416668, 477.5954058175893, 398.72152153772765, 335.94547365273803, 285.5497057797304, 244.69532255455746, 211.25093590922447, 183.616836734766, 160.58474462725232, 141.2337895950912, 124.85516266387205, 110.89779691409818, 98.92907714017726, 88.6062162853434, 79.65521741974206, 71.85526327004324, 65.0270210365683, 59.02379729142707, 53.72478705457076, 49.02987603361386, 44.85560531049321, 41.13201372260964, 37.80014854055568, 34.810089105971926, 32.11936722092875, 29.691696645162764, 27.495945086711902, 25.505297678873685, 23.696572610400565, 22.049658373209514, 20.547048769048462, 19.17345691930362, 17.915493447288213, 16.761397040626303, 15.700807967242989, 14.7245769713586, 13.824603434971038, 12.993697845328208, 12.225464527813514, 11.514201338278305, 10.854813598840362, 10.242740037105118, 9.673888874337418, 9.144582521756103, 8.65150960026153, 8.19168320887683, 7.7624045399338115, 7.361231081663909, 6.985948767012565, 6.63454752570142, 6.305199778443598, 5.996241480693333, 5.7061553807476475, 5.43355620532951, 5.177177526531845, 4.9358600984640635, 4.708541481163839, 4.494246794174416, 4.2920804633519545, 4.1012188425428615, 3.920903607244089, 3.7504358306340504, 3.5891706637749956, 3.4365125516203205, 3.2919109249495024, 3.154856315695823, 3.02487684949614, 2.901535074817425, 2.7844250928213166, 2.6731699563162543, 2.5674193098027893, 2.466847245814429, 2.3711503555559554, 2.280045954297039, 2.193270464136585, 2.110577938651656, 2.031738715617885, 1.9565381854643862, 1.8847756644309968, 1.8162633625501736, 1.7508254375988705, 1.6882971270735723, 1.6285239510481342, 1.5713609794915187, 1.5166721582615417, 1.464329688560486, 1.4142134551472334, 1.3662104990553157, 1.3202145309729572, 1.2761254818060042, 1.2338490872711998, 1.1932965036609378, 1.1543839521842443, 1.1170323895259922, 1.0811672024800472, 1.046717924704513, 1.0136179738211295, 0.9818044072376217, 0.951217695213777, 0.9218015098203208, 0.8935025285557942, 0.8662702514920639, 0.8400568309146239, 0.8148169125105446, 0.7905074872358137, 0.7670877530654462, 0.7445189858950332, 0.7227644189217951, 0.7017891298873419, 0.6815599356138359, 0.6620452933103089, 0.6432152081670883, 0.6250411467940209, 0.6074959560926081, 0.5905537871837528, 0.5741900240417248, 0.5583812165114609, 0.5431050174106453, 0.5283401234403363, 0.5140662196484025, 0.5002639272089039, 0.4869147542978835, 0.47400104986197306, 0.461505960090944, 0.44941338741885356, 0.4377079518909067, 0.42637495474470966, 0.41540034406517723, 0.4047706823821987, 0.39447311608923347, 0.38449534656937906, 0.3748256029232451, 0.36545261620010233, 0.3563655950404777, 0.3475542026444722, 0.3390085349858398, 0.33071910019712597, 0.32267679905610164, 0.31487290650826943, 0.3072990541644926, 0.2999472137166867, 0.29280968121822504, 0.28587906217907083, 0.2791482574288594, 0.27261044970405984, 0.2662590909181306, 0.2600878900761291, 0.2540908017976156, 0.2482620154139234, 0.24259594460795703, 0.23708721756658763, 0.23173066761755665, 0.22652132432447464, 0.2214544050150716, 0.2165253067193615, 0.21172959849573172, 0.20706301412428949, 0.2025214451479827, 0.1981009342431654, 0.19379766890232655, 0.18960797541270183, 0.18552831311541, 0.18155526893064933, 0.17768555213528145, 0.17391598937992847, 0.17024351993340486, 0.16666519114300735, 0.16317815409979758, 0.15977965949864348, 0.15646705368330613, 0.1532377748674342, 0.15008934952278385, 0.147019388926478, 0.14402558585954836, 0.14110571144941653, 0.13825761214937185, 0.13547920684845535, 0.13276848410552308, 0.13012349950157673, 0.12754237310476316, 0.12502328704273685, 0.12256448317734374, 0.12016426087686337, 0.11782097488126253, 0.11553303325617699, 0.11329889543152573, 0.11111707032089051, 0.1089861145179736, 0.10690463056663935, 0.10487126530121803, 0.10288470825390668, 0.10094369012627279, 0.0990469813219959, 0.09719339053814073, 0.09538176341236924, 0.0936109812236386, 0.09187995964404065, 0.0901876475395591, 0.08853302581761933, 0.08691510631941006, 0.08533293075505546, 0.08378556967979907, 0.08227212150945448, 0.08079171157345416, 0.07934349120390909, 0.07792663685916397, 0.07654034928039972, 0.07518385267990908, 0.07385639395972517, 0.07255724195934884, 0.07128568673137689, 0.07004103884388367, 0.06882262870846444, 0.06762980593289741, 0.0664619386974233, 0.06531841315369116, 0.06419863284546054, 0.06310201815018653, 0.06202800574065356, 0.06097604806586776, 0.059945612850438826, 0.058936182611726576, 0.05794725419405549, 0.056978338319326784, 0.0560289591533927, 0.0550986538875803, 0.0541869723347782, 0.05329347653952806, 0.05241774040158168, 0.05155934931241021, 0.050717899804173565, 0.049892999210676324, 0.04908426533985644, 0.04829132615737749, 0.04751381948090221, 0.04675139268465272, 0.04600370241387394, 0.045270414308831386, 0.04455120273799338, 0.04384575054005906, 0.043153748774507325, 0.04247489648035617, 0.04180890044283369, 0.041155474967672724, 0.04051434166275602, 0.03988522922684491, 0.03926787324513869, 0.03866201599142036, 0.03806740623655335, 0.03748379906310648, 0.036910955685885934, 0.03634864327817056, 0.03579663480344789, 0.03525470885245779, 0.03472264948536115, 0.03420024607885284, 0.03368729317804956, 0.0331835903529866, 0.03268894205956535, 0.03220315750479993, 0.03172605051621386, 0.03125743941524813, 0.0307971468945421, 0.03034499989895811, 0.029900829510222795, 0.029464470835063226, 0.02903576289672189, 0.028614548529736335, 0.028200674277876852, 0.02779399029513522, 0.027394350249665682, 0.02700161123057916, 0.0266156336574993, 0.02623628119278667, 0.025863420656347575, 0.02549692194294147, 0.02513665794190563, 0.02478250445922095, 0.024434340141841135, 0.02409204640421431, 0.023755507356926588, 0.023424609737398766, 0.02309924284257255, 0.022779298463522203, 0.02246467082193046, 0.022155256508371413, 0.021850954422342035, 0.021551665713987873, 0.021257293727472055, 0.020967743945932756, 0.02068292393798321, 0.020402743305705164, 0.020127113634089012, 0.01985594844187836, 0.019589163133772666, 0.019326674953950296, 0.01906840294086843, 0.018814267883302892, 0.01856419227759011, 0.01831810028603429, 0.018075917696445277, 0.017837571882772997, 0.017602991766805694, 0.017372107780900096, 0.0171448518317129, 0.016921157264903813, 0.016700958830781758, 0.016484192650865544, 0.016270796185333333, 0.016060708201333537, 0.015853868742133154, 0.01565021909707817, 0.015449701772343116, 0.015252260462446243, 0.015057840022508921, 0.014866386441237056, 0.014677846814604314, 0.014492169320216885, 0.01430930319234001, 0.014129198697567938, 0.013951807111118686, 0.013777080693735443, 0.01360497266917882, 0.013435437202291688, 0.013268429377621556, 0.013103905178584447, 0.01294182146715528, 0.012782135964069909, 0.012624807229524661, 0.012469794644360002, 0.01231705839171375, 0.012166559439132424, 0.012018259521126931, 0.011872121122160947, 0.011728107460060032, 0.011586182469830052, 0.011446310787873473, 0.011308457736593275, 0.011172589309373378, 0.011038672155925891, 0.0109066735679951, 0.010776561465408436, 0.010648304382465489, 0.010521871454655758, 0.010397232405696588, 0.010274357534882471, 0.010153217704737821, 0.01003378432896481, 0.00991602936067883, 0.00979992528092393, 0.009685445087460543, 0.009572562283818828, 0.009461250868610573, 0.009351485325092555, 0.009243240610975456, 0.009136492148471283, 0.009031215814573864, 0.008927387931565604, 0.00882498525774542, 0.00872398497837153, 0.00862436469681434, 0.008526102425913062, 0.008429176579532072, 0.008333565964310695, 0.008239249771602683, 0.008146207569599504, 0.008054419295633868, 0.007963865248657808, 0.007874526081892121, 0.007786382795641976, 0.007699416730274709, 0.007613609559356505, 0.0075289432829426335, 0.007445400221018894, 0.007362963007089464, 0.007281614581908035, 0.007201338187348596, 0.007122117360412451, 0.007043935927368104, 0.006966777998020692, 0.006890627960108045, 0.006815470473820003, 0.006741290466438091, 0.006668073127092865, 0.006595803901635617, 0.006524468487622242, 0.0064540528294060396, 0.006384543113337182, 0.006315925763066235, 0.006248187434949067, 0.006181315013551005, 0.006115295607247582, 0.006050116543919926], "model_2": [0.06938476900238502, 0.08018885859631497, 0.09388352634846905, 0.10799706507909278, 0.12216483770546878, 0.1360118866689646, 0.14918277760051007, 0.16136025089896083, 0.17229086880765238, 0.18179421323584888, 0.18976664163749604, 0.1961913811363562, 0.20111323051561547, 0.2046431234225993, 0.20693858242271623, 0.20817887011471436, 0.2085701283420361, 0.20830318535828798, 0.20757261275266128, 0.20654088173271937, 0.20534898612304794, 0.2041047773631166, 0.2028865363400775, 0.20174366661443538, 0.20070094792328758, 0.19976481791359904, 0.19892707444159138, 0.1981732231407872, 0.197483859904603, 0.19684105539003194, 0.1962279336258485, 0.1956310286786234, 0.19503936238562217, 0.19444398860594964, 0.19383650315287448, 0.19320847609132177, 0.19255043994164703, 0.19185158554246454, 0.1911001931712577, 0.1902838129795857, 0.18939062559696396, 0.18840956742975773, 0.1873323955276259, 0.18615384677906074, 0.18487232105834273, 0.1834902465147975, 0.18201340081605766, 0.180451499836686, 0.17881549635496102, 0.1771180297249641, 0.17537116797806088, 0.17358577533852595, 0.171771120380518, 0.16993391591536763, 0.1680799412468572, 0.16621359026750449, 0.16433974755732098, 0.1624652110621819, 0.16059859027404838, 0.1587514887328122, 0.15693785990985099, 0.15517240132583546, 0.15346990718116846, 0.15184220920474323, 0.150297079732749, 0.14883674246858594, 0.14745678529819722, 0.1461466940319999, 0.14489132298744625, 0.14367102194506287, 0.14246532566481926, 0.14125339117166114, 0.14001605077585264, 0.1387369145434864, 0.13740251206284976, 0.13600165195522432, 0.134526462703588, 0.1329700362431927, 0.13132842955446977, 0.12959942042862882, 0.12778413649441472, 0.12588842032570705, 0.12392326208120075, 0.12190662727481305, 0.11986296756268038, 0.1178225201243891, 0.11581925065789127, 0.11388955446715401, 0.1120664934162091, 0.11038076857087437, 0.10885362209264082, 0.1074997554390207, 0.1063227036023421, 0.10531830790954196, 0.10447372959507278, 0.10377022409926219, 0.10318330786772317, 0.10268674368423492, 0.10225091156115997, 0.1018466198960898, 0.10144422157060243, 0.10101563269832166, 0.10053577046966387, 0.09998304424183524, 0.09934201049467233, 0.09860380567926073, 0.09776723484783727, 0.09683947491548743, 0.09583515242786311, 0.0947748469557359, 0.09368380419667459, 0.09258872597847193, 0.09151575429565272, 0.09048790049658403, 0.08952281495998911, 0.08863149786975952, 0.08781763784738947, 0.08707680784186225, 0.0863984439766985, 0.08576549845931444, 0.08515758772631217, 0.08455241480293599, 0.08392843280963662, 0.08326668962044634, 0.08255317818939654, 0.08177956076184324, 0.08094376604889564, 0.08005035771914576, 0.0791081968206634, 0.07813105340195842, 0.07713407418827076, 0.0761335218045566, 0.07514481589619025, 0.07418146056842208, 0.0732543928206808, 0.07237182497243934, 0.0715386448119465, 0.07075716537673771, 0.07002747798664177, 0.06934733949700884, 0.06871452312425838, 0.0681252831337294, 0.06757729167269043, 0.0670680865867505, 0.06659651256196522, 0.0661615198820756, 0.06576196599755428, 0.0653956276741682, 0.06505824149529842, 0.0647430834684061, 0.06444088338680355, 0.06414030141740686, 0.06382882969571961, 0.06349460603025656, 0.06312766847038519, 0.06272172581686543, 0.06227525918895421, 0.061791727976971085, 0.061279905055660715, 0.060752397534615685, 0.0602248611866029, 0.05971397517954949, 0.059235432594547104, 0.05880249315976728, 0.058423973973398075, 0.058103189564964644, 0.05783707621843625, 0.05761644040454358, 0.05742581594240145, 0.05724551606839566, 0.05705302604507898, 0.05682488921098033, 0.056540814307686996, 0.056183735726516554, 0.055744283273528566, 0.055220273875399524, 0.0546178164826971, 0.05395102467161867, 0.05323978860592068, 0.05250811099817971, 0.05178130382209872, 0.05108367193814901, 0.05043569558245561, 0.049853641330849414, 0.04934674824623402, 0.04891868989250055, 0.048566761384125114, 0.04828274120376818, 0.04805457921456258, 0.047866283052754435, 0.04770046804147429, 0.04753884998893657, 0.04736391869225512, 0.047160025199757524, 0.04691472218299206, 0.04661930813525398, 0.046269631032862434, 0.04586630186364292, 0.04541376160455787, 0.044920605936666864, 0.04439734538417266, 0.04385649854768639, 0.04331046456734825, 0.042770754727791765, 0.0422470240097917, 0.04174629925101704, 0.04127253185373345, 0.04082639805222924, 0.04040576498784927, 0.040005789774315466, 0.03962022347605444, 0.03924209766955546, 0.038864844170152825, 0.03848356291776979, 0.038095355597390114, 0.037700316425865604, 0.037301354443316316, 0.03690388680625338, 0.03651538054183395, 0.03614451129321683, 0.0357999684350892, 0.03548973481326246, 0.03522042962632629, 0.03499584008195816, 0.034817956097221395, 0.03468508933194285, 0.03459354730208088, 0.03453700230943882, 0.03450707263042439, 0.034494114596553556, 0.0344872284486481, 0.03447488833241225, 0.034445640988476856, 0.03438807840303735, 0.034291753513976245, 0.034148002094758954, 0.03395036155993285, 0.033695930344227805, 0.033385946925359324, 0.03302556559104009, 0.03262506698993005, 0.032197432169992976, 0.031758762124325074, 0.03132548077891509, 0.03091289649699144, 0.03053382421009065, 0.030196857002403574, 0.029906054717812925, 0.029660840913408586, 0.029456347556485196, 0.029284479142035077, 0.029135243746336234, 0.028997555017091205, 0.02886088163437465, 0.02871596732334123, 0.028555767894118456, 0.02837620748559796, 0.028176452449710034, 0.027959076930963264, 0.027729930605568876, 0.027497361015228837, 0.027271361557873238, 0.027062329823697336, 0.026879697426454643, 0.02673062580644014, 0.026619430514442773, 0.026546532411496345, 0.026509086614916882, 0.026501329206674303, 0.02651527849261069, 0.026542048365161608, 0.02657237384619333, 0.02659729473917384, 0.02660869520946228, 0.026598736206251094, 0.026560332947614094, 0.026486677786481002, 0.02637157479177421, 0.02620981931298771, 0.025998187181425495, 0.02573548290039524, 0.025424517388916868, 0.025070916592413686, 0.024684784788399427, 0.02427846872668302, 0.02386644991179146, 0.023463351658852685, 0.023082502892446954, 0.022734444354067553, 0.022426359414051713, 0.022161117186588072, 0.021938186537191474, 0.021754147647356354, 0.021603583766046045, 0.021480864381247942, 0.021380195877644725, 0.02129710196782049, 0.02122800810254226, 0.021170405079107772, 0.02112234310923086, 0.021081965675774205, 0.02104719210563892, 0.021015580912032653, 0.020984362778713878, 0.020950864123583737, 0.02091286222460871, 0.020868995451178096, 0.020818987626904623, 0.020763717800038536, 0.02070483016344138, 0.02064441169880784, 0.020584326363557608, 0.020525626456729236, 0.020468083417290873, 0.020410058913469427, 0.020348313168396744, 0.02027854661139849, 0.020195877710924178, 0.020095325082542047, 0.019972831385373205, 0.01982555795271361, 0.019652382091076184, 0.01945426507648106, 0.019233666391370703, 0.018994943096820417, 0.01874318906394845, 0.018484245507691503, 0.01822389033115939, 0.0179675480214483, 0.01771986556742495, 0.017484775033045092, 0.017265071643077553, 0.017062880686829398, 0.01687940489023014, 0.016715219070468603, 0.016570443942403805, 0.016444607645150634, 0.01633706944477161, 0.016246864646555528, 0.016172877274750787, 0.016114054403715383, 0.016069153760638475, 0.016037248233256488, 0.016017059611113504, 0.016007438229385846, 0.01600664422106942, 0.01601233315972997, 0.016021219421926983, 0.016028732875062412, 0.01602918639510554, 0.01601562749193974, 0.01598077198446401, 0.01591692962182304, 0.01581785031549964, 0.01567803711641668, 0.01549539979545117, 0.015269785141570057, 0.015004733984236825, 0.014706346976166901, 0.014383313446547596, 0.014046214612986739, 0.013706579608964245, 0.013376120481477105, 0.013065791173328165, 0.012785285902651293, 0.012541856217371436, 0.012340816706871649, 0.012184231498685595, 0.012071963003193091, 0.012001523241679727, 0.01196868555489276, 0.011968574877943993, 0.011995811495603081, 0.01204588019274899, 0.012115079178223827, 0.012200958246663429, 0.012301835350198813, 0.012416485637221432, 0.012543252197307548, 0.012679319932903508, 0.01282003629847985, 0.01295862524230668, 0.013086292762975259, 0.013192423041200505, 0.013266276415410677, 0.01329686494866654, 0.01327576308575603, 0.013196491568417162, 0.01305687458817232, 0.012858197313392404, 0.012605740694968962, 0.01230781003349787, 0.011975208001064523, 0.011619515860717697, 0.01125263687579374, 0.010885226121825554, 0.010526262980096169, 0.01018248075243095, 0.00985811096434425, 0.009555133053760274]}, "2": {"data": {"counts": [3808, 1479, 245, 40, 14, 7, 3, 3, 5, 2, 0, 1, 3, 4, 3, 1, 0, 0, 3, 2, 2, 0, 2, 4, 3, 1, 3, 1, 1, 2, 1, 3, 0, 3, 3, 6, 2, 2, 3, 4, 0, 1, 2, 1, 1, 2, 3, 5, 2, 1, 0, 0, 2, 2, 0, 1, 1, 0, 2, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0], "bin_edges": [3.3, 4.152222222222222, 5.004444444444444, 5.8566666666666665, 6.708888888888889, 7.561111111111111, 8.413333333333334, 9.265555555555554, 10.117777777777778, 10.969999999999999, 11.822222222222223, 12.674444444444443, 13.526666666666667, 14.378888888888888, 15.231111111111112, 16.083333333333332, 16.935555555555556, 17.787777777777777, 18.64, 19.49222222222222, 20.344444444444445, 21.19666666666667, 22.04888888888889, 22.90111111111111, 23.753333333333334, 24.605555555555558, 25.45777777777778, 26.31, 27.162222222222223, 28.014444444444447, 28.866666666666667, 29.718888888888888, 30.57111111111111, 31.423333333333336, 32.275555555555556, 33.12777777777777, 33.98, 34.83222222222222, 35.68444444444444, 36.53666666666666, 37.388888888888886, 38.24111111111111, 39.093333333333334, 39.94555555555555, 40.797777777777775, 41.65, 42.502222222222215, 43.35444444444444, 44.20666666666666, 45.05888888888889, 45.91111111111111, 46.76333333333333, 47.61555555555555, 48.467777777777776, 49.31999999999999, 50.17222222222222, 51.02444444444444, 51.876666666666665, 52.72888888888889, 53.581111111111106, 54.43333333333333, 55.285555555555554, 56.13777777777777, 56.989999999999995, 57.84222222222222, 58.69444444444444, 59.54666666666667, 60.398888888888884, 61.25111111111111, 62.10333333333333, 62.95555555555555, 63.80777777777777, 64.66, 65.51222222222222, 66.36444444444444, 67.21666666666667, 68.06888888888888, 68.9211111111111, 69.77333333333333, 70.62555555555555, 71.47777777777777, 72.33, 73.18222222222222, 74.03444444444445, 74.88666666666667, 75.73888888888888, 76.5911111111111, 77.44333333333333, 78.29555555555555, 79.14777777777778, 80.0]}, "x": [3.3, 3.4922305764411026, 3.6844611528822053, 3.876691729323308, 4.068922305764411, 4.261152882205513, 4.453383458646616, 4.6456140350877195, 4.837844611528822, 5.030075187969924, 5.222305764411027, 5.4145363408521305, 5.606766917293233, 5.798997493734335, 5.991228070175438, 6.1834586466165415, 6.375689223057644, 6.567919799498746, 6.760150375939849, 6.9523809523809526, 7.144611528822055, 7.336842105263158, 7.52907268170426, 7.721303258145363, 7.913533834586466, 8.105764411027568, 8.297994987468671, 8.490225563909775, 8.682456140350876, 8.874686716791981, 9.066917293233082, 9.259147869674184, 9.451378446115289, 9.64360902255639, 9.835839598997493, 10.028070175438597, 10.220300751879698, 10.412531328320803, 10.604761904761904, 10.796992481203006, 10.98922305764411, 11.181453634085212, 11.373684210526317, 11.565914786967419, 11.75814536340852, 11.950375939849625, 12.142606516290726, 12.334837092731828, 12.527067669172933, 12.719298245614034, 12.91152882205514, 13.10375939849624, 13.295989974937342, 13.488220551378447, 13.680451127819548, 13.87268170426065, 14.064912280701755, 14.257142857142856, 14.449373433583961, 14.641604010025063, 14.833834586466164, 15.026065162907269, 15.21829573934837, 15.410526315789472, 15.602756892230577, 15.794987468671678, 15.987218045112783, 16.179448621553885, 16.371679197994986, 16.56390977443609, 16.756140350877192, 16.948370927318294, 17.1406015037594, 17.3328320802005, 17.525062656641605, 17.717293233082707, 17.909523809523808, 18.101754385964913, 18.293984962406014, 18.486215538847116, 18.67844611528822, 18.870676691729322, 19.062907268170427, 19.25513784461153, 19.447368421052634, 19.639598997493735, 19.831829573934836, 20.02406015037594, 20.216290726817043, 20.408521303258144, 20.60075187969925, 20.79298245614035, 20.985213032581452, 21.177443609022557, 21.36967418546366, 21.561904761904763, 21.754135338345865, 21.946365914786966, 22.13859649122807, 22.330827067669173, 22.523057644110278, 22.71528822055138, 22.90751879699248, 23.099749373433585, 23.291979949874687, 23.48421052631579, 23.676441102756893, 23.868671679197995, 24.060902255639096, 24.2531328320802, 24.445363408521303, 24.637593984962407, 24.82982456140351, 25.02205513784461, 25.214285714285715, 25.406516290726817, 25.59874686716792, 25.790977443609023, 25.983208020050125, 26.17543859649123, 26.36766917293233, 26.559899749373432, 26.752130325814537, 26.94436090225564, 27.13659147869674, 27.328822055137845, 27.521052631578947, 27.71328320802005, 27.905513784461153, 28.097744360902254, 28.28997493734336, 28.48220551378446, 28.674436090225566, 28.866666666666667, 29.05889724310777, 29.251127819548874, 29.443358395989975, 29.635588972431076, 29.82781954887218, 30.020050125313283, 30.212280701754384, 30.40451127819549, 30.59674185463659, 30.788972431077696, 30.981203007518797, 31.1734335839599, 31.365664160401003, 31.557894736842105, 31.75012531328321, 31.94235588972431, 32.13458646616541, 32.326817042606514, 32.51904761904762, 32.71127819548872, 32.90350877192982, 33.09573934837093, 33.287969924812025, 33.48020050125313, 33.672431077694235, 33.86466165413534, 34.05689223057644, 34.24912280701754, 34.44135338345865, 34.633583959899745, 34.82581453634085, 35.018045112781955, 35.21027568922305, 35.40250626566416, 35.59473684210526, 35.78696741854636, 35.979197994987466, 36.17142857142857, 36.36365914786967, 36.555889724310774, 36.74812030075188, 36.94035087719298, 37.13258145363408, 37.324812030075186, 37.517042606516284, 37.70927318295739, 37.901503759398494, 38.09373433583959, 38.2859649122807, 38.4781954887218, 38.6704260651629, 38.862656641604005, 39.05488721804511, 39.247117794486215, 39.43934837092731, 39.63157894736842, 39.82380952380952, 40.01604010025062, 40.208270676691725, 40.40050125313283, 40.59273182957393, 40.78496240601503, 40.97719298245614, 41.169423558897236, 41.36165413533834, 41.553884711779446, 41.74611528822055, 41.93834586466165, 42.130576441102754, 42.32280701754386, 42.51503759398496, 42.70726817042606, 42.89949874686717, 43.091729323308265, 43.28395989974937, 43.476190476190474, 43.66842105263157, 43.86065162907268, 44.05288220551378, 44.24511278195488, 44.437343358395985, 44.62957393483709, 44.82180451127819, 45.01403508771929, 45.2062656641604, 45.3984962406015, 45.5907268170426, 45.782957393483706, 45.97518796992481, 46.16741854636591, 46.359649122807014, 46.55187969924812, 46.744110275689216, 46.93634085213032, 47.128571428571426, 47.320802005012524, 47.51303258145363, 47.705263157894734, 47.89749373433584, 48.08972431077694, 48.28195488721804, 48.47418546365915, 48.666416040100245, 48.85864661654135, 49.050877192982455, 49.24310776942355, 49.43533834586466, 49.62756892230576, 49.81979949874686, 50.012030075187965, 50.20426065162907, 50.39649122807017, 50.58872180451127, 50.78095238095238, 50.973182957393476, 51.16541353383458, 51.357644110275686, 51.54987468671679, 51.74210526315789, 51.934335839598994, 52.1265664160401, 52.3187969924812, 52.5110275689223, 52.70325814536341, 52.895488721804504, 53.08771929824561, 53.279949874686714, 53.47218045112781, 53.66441102756892, 53.85664160401002, 54.04887218045113, 54.241102756892225, 54.43333333333333, 54.625563909774435, 54.81779448621553, 55.01002506265664, 55.20225563909774, 55.39448621553884, 55.586716791979946, 55.77894736842105, 55.97117794486215, 56.16340852130325, 56.35563909774436, 56.547869674185456, 56.74010025062656, 56.932330827067666, 57.124561403508764, 57.31679197994987, 57.509022556390974, 57.70125313283208, 57.89348370927318, 58.08571428571428, 58.27794486215539, 58.470175438596485, 58.66240601503759, 58.854636591478695, 59.04686716791979, 59.2390977443609, 59.431328320802, 59.6235588972431, 59.815789473684205, 60.00802005012531, 60.200250626566415, 60.39248120300751, 60.58471177944862, 60.77694235588972, 60.96917293233082, 61.161403508771926, 61.35363408521303, 61.54586466165413, 61.738095238095234, 61.93032581453634, 62.12255639097744, 62.31478696741854, 62.50701754385965, 62.699248120300744, 62.89147869674185, 63.083709273182954, 63.27593984962405, 63.46817042606516, 63.66040100250626, 63.85263157894737, 64.04486215538847, 64.23709273182958, 64.42932330827068, 64.62155388471177, 64.81378446115288, 65.00601503759398, 65.19824561403509, 65.39047619047619, 65.5827067669173, 65.77493734335839, 65.9671679197995, 66.1593984962406, 66.3516290726817, 66.54385964912281, 66.73609022556391, 66.92832080200502, 67.12055137844611, 67.31278195488721, 67.50501253132832, 67.69724310776942, 67.88947368421053, 68.08170426065162, 68.27393483709272, 68.46616541353383, 68.65839598997493, 68.85062656641604, 69.04285714285714, 69.23508771929824, 69.42731829573934, 69.61954887218045, 69.81177944862155, 70.00401002506266, 70.19624060150376, 70.38847117794485, 70.58070175438596, 70.77293233082706, 70.96516290726817, 71.15739348370927, 71.34962406015038, 71.54185463659148, 71.73408521303257, 71.92631578947368, 72.11854636591478, 72.31077694235589, 72.50300751879699, 72.6952380952381, 72.88746867167919, 73.07969924812029, 73.2719298245614, 73.4641604010025, 73.6563909774436, 73.84862155388471, 74.0408521303258, 74.23308270676691, 74.42531328320801, 74.61754385964912, 74.80977443609022, 75.00200501253133, 75.19423558897243, 75.38646616541352, 75.57869674185463, 75.77092731829573, 75.96315789473684, 76.15538847117794, 76.34761904761905, 76.53984962406014, 76.73208020050124, 76.92431077694235, 77.11654135338345, 77.30877192982456, 77.50100250626566, 77.69323308270677, 77.88546365914786, 78.07769423558896, 78.26992481203007, 78.46215538847117, 78.65438596491228, 78.84661654135338, 79.03884711779448, 79.23107769423558, 79.42330827067669, 79.61553884711779, 79.8077694235589, 80.0], "fullmodel": [4056.944363564043, 4235.87934932043, 4100.934763747838, 3683.153706850758, 3073.7901765257134, 2391.266964977992, 1743.3646505961594, 1201.0498421072443, 791.5025259066783, 507.23718239034946, 322.2450971643277, 206.56846071179905, 135.00164020762054, 89.93152417574737, 60.54116010511352, 41.81011409666469, 30.85277602827129, 23.89694522994273, 19.15738343458366, 15.753905003744354, 13.214628619297782, 11.265045128703722, 9.734149975750684, 8.509713548249179, 7.51515177613359, 6.696601076000849, 6.01523109118345, 5.442454897608367, 4.956837657664618, 4.5420444162055835, 4.185444857290648, 3.877144694444763, 3.6093005989347104, 3.375627472138366, 3.171038632420717, 2.991379403246541, 2.8332273488317647, 2.6937407393344657, 2.5705423712224773, 2.461629616121826, 2.365304143533299, 2.2801165528933147, 2.204822412552914, 2.1383471038869177, 2.079757518723064, 2.0282391323327906, 1.9830773234074761, 1.9436420720570018, 1.909375361592847, 1.8797807571354008, 1.854414746360285, 1.8328795139358511, 1.8148168879182427, 1.7999032483353086, 1.7878452289319455, 1.7783760751909814, 1.7712525472520162, 1.7662522767096247, 1.7631715026094061, 1.7618231251371022, 1.7620350261752393, 1.7636486145961385, 1.766517561268701, 1.770506694591293, 1.7754910321699648, 1.7813549282345127, 1.787991319679015, 1.7953010563520237, 1.8031923035037847, 1.811580006203839, 1.8203854071370966, 1.8295356105229357, 1.838963186023431, 1.8486058074490155, 1.8584059218621627, 1.868310445346347, 1.8782704822688034, 1.8882410653382966, 1.898180914157321, 1.9080522103036075, 1.9178203872585018, 1.9274539337378618, 1.9369242091818093, 1.9462052703286281, 1.9552737079405351, 1.964108492869016, 1.972690830748552, 1.9810040246927936, 1.989033345439279, 1.9967659084495095, 2.0041905575227186, 2.011297754525256, 2.0180794748746713, 2.0245291084492125, 2.0306413656206614, 2.0364121881318002, 2.041838664560135, 2.0469189501272504, 2.0516521906287832, 2.0560384502739377, 2.0600786432359253, 2.063774468726056, 2.0671283494145545, 2.0701433730308194, 2.0728232369847808, 2.075172195859506, 2.0771950116332194, 2.0788969064966194, 2.0802835181387658, 2.0813608573819864, 2.0821352680531935, 2.0826133889857514, 2.0828021180526375, 2.0827085781380523, 2.0823400849608733, 2.0817041166694676, 2.080808285133282, 2.0796603088623695, 2.0782679874915977, 2.076639177771619, 2.0747817710138436, 2.0727036719415737, 2.0704127789041444, 2.0679169654153418, 2.0652240629815175, 2.0623418451887003, 2.059278013021577, 2.0560401813904594, 2.0526358668453266, 2.0490724764586052, 2.0453572978606345, 2.041497490413679, 2.037500077511909, 2.0333719399959764, 2.0291198106716886, 2.0247502699227318, 2.0202697424076135, 2.0156844948307175, 2.0110006347769067, 2.006224110598205, 2.0013607123399617, 1.9964160736924352, 1.9913956749520132, 1.9863048469743283, 1.9811487760993165, 1.9759325100258933, 1.9706609646113462, 1.965338931567855, 1.9599710870257379, 1.9545620009301536, 1.9491161472350673, 1.9436379148553655, 1.9381316193351388, 1.9326015151873113, 1.9270518088570965, 1.9214866722592014, 1.915910256836285, 1.9103267080839927, 1.9047401804859763, 1.8991548528005842, 1.8935749436395757, 1.8880047272781422, 1.8824485496348182, 1.8769108443595328, 1.8713961489681035, 1.8659091209619159, 1.8604545538723822, 1.8550373931710493, 1.849662751987899, 1.8443359265824675, 1.839062411514929, 1.8338479144671738, 1.8286983706671796, 1.823619956873646, 1.8186191048818394, 1.813702514515892, 1.808877166077437, 1.8041503322253047, 1.7995295892661118, 1.7950228278408695, 1.7906382629981812, 1.786384443650192, 1.782270261413055, 1.778304958839426, 1.7744981370561208, 1.7708597628257552, 1.7674001750567085, 1.7641300907911943, 1.7610606107064797, 1.7582032241693535, 1.755569813888775, 1.7531726602161863, 1.7510244451472285, 1.7491382560825304, 1.7475275894088207, 1.7462063539648263, 1.7451888744592234, 1.7444898949103484, 1.7441245821793707, 1.7441085296702055, 1.7444577612706573, 1.7451887356099882, 1.7463183507084885, 1.7478639490945511, 1.7498433234643103, 1.7522747229580817, 1.7551768601266857, 1.7585689186592193, 1.762470561942037, 1.7669019425166403, 1.7718837125018192, 1.7774370350428512, 1.7835835968478408, 1.7903456218683877, 1.7977458861787854, 1.8058077341048553, 1.814555095650424, 1.8240125052662863, 1.8342051220033864, 1.845158751088917, 1.8568998669610073, 1.869213458563816, 1.8729244732512749, 1.8628710373420843, 1.8390644860687089, 1.802336886572852, 1.7542594008325705, 1.696991111428874, 1.6330785575497084, 1.565231849869967, 1.4961045966115096, 1.428102034296703, 1.3632355517873453, 1.3030336054924647, 1.2485104365851893, 1.20018647309698, 1.1582861402888134, 1.1261671638191175, 1.101566932763217, 1.0815047755329625, 1.064386784340398, 1.0492886087936155, 1.0356397544805083, 1.0230702774999625, 1.0113304178962408, 1.0002457985133693, 0.9896911556540455, 0.9795742701377793, 0.9698257779017907, 0.9603925056465303, 0.9512329930208292, 0.9423144119710432, 0.9336104025186657, 0.9250995237638675, 0.9167641265684889, 0.9085895207015064, 0.9005633511039353, 0.8926751249526227, 0.8849158489920772, 0.8772777485299321, 0.8697540476216724, 0.8623387955977679, 0.8550267290372393, 0.8478131611018456, 0.8406938921684192, 0.8336651371701693, 0.8267234661419904, 0.819865755270589, 0.8130891463546163, 0.8063910130373421, 0.7997689325232161, 0.7932206617578195, 0.7867441172583431, 0.7803373579435547, 0.7739985704392027, 0.7677260564350096, 0.7615182217489765, 0.7553735668181588, 0.7492906783860216, 0.7432682221974616, 0.7373049365457962, 0.7313996265429636, 0.7255511590061858, 0.7197584578723262, 0.7140205000659549, 0.7083363117592785, 0.7027049649721563, 0.6971255744686806, 0.6915972949137373, 0.6861193182586293, 0.6806908713296287, 0.6753112135972694, 0.6699796351075092, 0.6646954545586201, 0.6594580175100017, 0.6542666947110048, 0.6491208805394941, 0.6440199915411968, 0.6389634650620334, 0.6339507579665726, 0.6289813454365326, 0.6240547198439279, 0.6191703896940298, 0.6143278786337584, 0.6095267245215457, 0.604766478555042, 0.6000467044533165, 0.5953669776904599, 0.5907268847777136, 0.5861260225914169, 0.581563997744242, 0.5770404259973222, 0.5725549317110035, 0.5681071473320669, 0.5636967129153789, 0.5593232756780059, 0.5549864895839407, 0.5506860149576586, 0.5464215181248009, 0.5421926710783682, 0.5379991511688652, 0.5338406408169304, 0.529716827247023, 0.5256274022408373, 0.5215720619091497, 0.5175505064808934, 0.5135624401082903, 0.5096075706869578, 0.5056856096899325, 0.5017962720146434, 0.49793927584189474, 0.49411434250598735, 0.49032119637514937, 0.4865595647415007, 0.4828291777198264, 0.47912976815446745, 0.4754610715336987, 0.47182282591098657, 0.4682147718325755, 0.46463665227088025, 0.46108821256320287, 0.457569200355318, 0.4540793655495216, 0.4506184602567424, 0.4471862387523731, 0.4437824574354823, 0.4404068747911056, 0.4370592513553359, 0.4337393496829575, 0.4304469343173833, 0.42718177176267896, 0.4239436304574809, 0.42073228075061886, 0.41754749487827963, 0.4143890469425636, 0.4112567128912923, 0.40815027049894304, 0.40506949934859593, 0.4020141808147914, 0.3989840980472011, 0.3959790359550331, 0.3929987811920852, 0.39004312214238934, 0.3871118489063712, 0.3842047532874801, 0.38132162877923464, 0.37846227055263104, 0.3756264754438897, 0.3728140419424846, 0.3700247701794375, 0.3672584619158441, 0.3645149205315955, 0.36179395101429185, 0.3590953599483052, 0.35641895550399344, 0.35376454742703395, 0.35113194702786915, 0.34852096717125497, 0.3459314222658882, 0.3433631282541226, 0.34081590260174094, 0.3382895642878012, 0.33578393379452726, 0.33329883309725533, 0.33083408565442185, 0.32838951639759245, 0.32596495172152523, 0.3235602194742715, 0.3211751489473036, 0.31880957086567296, 0.31646331737819616, 0.3141362220476648, 0.31182811984108005, 0.30953884711991386, 0.3072682416303873, 0.3050161424937778, 0.3027823901967451, 0.30056682658167927, 0.29836929483707486, 0.2961896394879219], "model_0": [4056.916191858762, 4235.848734775915, 4100.901501428405, 3683.117576510806, 3073.750941787381, 2391.2243725129106, 1743.3184293193883, 1200.9997023924288, 791.4481588323721, 507.178259028313, 322.1812679214085, 206.49935473769065, 134.92686488135828, 89.85066468419552, 60.45377912690403, 41.71575160503026, 30.750949225950553, 23.787148628800715, 19.039089091770155, 15.62656292509607, 13.077667339276275, 11.117872474455899, 9.576154020899358, 8.34026375979266, 7.333600355391359, 6.502284491930825, 5.807471801667084, 5.22056325151124, 4.720113967695096, 4.289781189878061, 3.916929170718603, 3.5916606913059974, 3.306132094826028, 3.054060642722262, 2.8303647623067105, 2.6308976714788304, 2.45224762619605, 2.2915863724615546, 2.146552928654095, 2.0151635721029875, 1.8957414762828906, 1.7868612354479527, 1.6873047759383832, 1.5960260542999825, 1.5121225925530897, 1.4348123751638158, 1.3634149815627532, 1.2973360877261277, 1.236054665065583, 1.179112352108863, 1.1261045866450563, 1.076673172124833, 1.0305000186688922, 0.9873018508266961, 0.9468257147743881, 0.9088451495755663, 0.8731569124233157, 0.8395781679258371, 0.8079440676229185, 0.7781056588920706, 0.7499280728872583, 0.7232889496652409, 0.6980770655953974, 0.6741911338321491, 0.6515387533011607, 0.6300354855060026, 0.6096040416553471, 0.5901735652651822, 0.571678997604379, 0.5540605152045406, 0.5372630302101781, 0.521235745654717, 0.5059317588537061, 0.49130770704314963, 0.47732345018629574, 0.4639417865495235, 0.45112819722619224, 0.4388506162822398, 0.42707922362189316, 0.41578625803700003, 0.40494584821821716, 0.39453385977814276, 0.38452775657184257, 0.3749064748043746, 0.3656503085923888, 0.3567408058014448, 0.34816067311556503, 0.33989368941346393, 0.3319246266291642, 0.32423917736532265, 0.3168238886072267, 0.3096661009555286, 0.30275389285760007, 0.2960760293719967, 0.2896219150488086, 0.2833815505514581, 0.27734549268346853, 0.2715048175174423, 0.26585108635350035, 0.2603763142611605, 0.25507294098248245, 0.24993380399561274, 0.24495211355691285, 0.2401214295569247, 0.23543564004072204, 0.23088894125693402, 0.2264758191120787, 0.22219103191794035, 0.21802959432974217, 0.21398676238188408, 0.21005801953616313, 0.20623906366475453, 0.20252579489689343, 0.19891430426422638, 0.1954008630852694, 0.1919819130343693, 0.18865405684506853, 0.1854140496018718, 0.182258790578134, 0.17918531558118672, 0.1761907897689112, 0.17327250090478527, 0.1704278530210129, 0.1676543604616934, 0.16494964228014458, 0.16231141696646292, 0.1597374974832082, 0.1572257865887569, 0.15477427242938513, 0.15238102438253442, 0.15004418913499978, 0.1477619869809485, 0.1455327083257685, 0.14335471038273956, 0.1412264140504395, 0.1391463009596462, 0.13711291067927575, 0.13512483807162198, 0.1331807307878267, 0.13127928689512613, 0.12941925262799236, 0.12759942025581153, 0.12581862606023342, 0.12407574841577607, 0.12236970596769273, 0.12069945590149381, 0.11906399229888112, 0.1174623445751868, 0.11589357599371879, 0.11435678225270884, 0.11285109014082619, 0.11137565625747078, 0.10992966579429704, 0.1085123313746323, 0.10712289194766181, 0.1057606117344389, 0.10442477922295611, 0.10311470620967858, 0.10182972688509573, 0.10056919696098893, 0.09933249283725074, 0.09811901080621446, 0.09692816629257264, 0.09575939312707167, 0.09461214285227439, 0.09348588405877906, 0.09238010175037296, 0.0912942967366852, 0.0902279850519823, 0.08918069739882559, 0.08815197861537842, 0.08714138716522053, 0.0861484946485846, 0.08517288533399134, 0.08421415570931455, 0.08327191405135695, 0.08234578001306779, 0.08143538422757929, 0.08054036792828127, 0.07966038258419285, 0.0787950895499317, 0.07794415972961337, 0.0771072732540503, 0.07628411917065037, 0.0754743951454463, 0.07467780717671474, 0.0738940693196723, 0.07312290342175919, 0.07236403886804806, 0.07161721233633506, 0.0708821675614954, 0.07015865510870249, 0.06944643215513154, 0.06874526227978618, 0.06805491526110277, 0.06737516688200512, 0.06670579874209688, 0.06604659807669386, 0.06539735758241172, 0.06475787524903959, 0.06412795419744048, 0.06350740252323224, 0.06289603314601483, 0.06229366366391892, 0.06170011621326191, 0.06111521733310715, 0.06053879783453095, 0.05997069267441057, 0.05941074083355549, 0.05885878519901129, 0.058314672450373, 0.05777825294995277, 0.05724938063665249, 0.05672791292339888, 0.05621371059800488, 0.055706637727326806, 0.055206561564592034, 0.05471335245977825, 0.05422688377292891, 0.05374703179029598, 0.05327367564320419, 0.052806697229536355, 0.052345981137743434, 0.05189141457328617, 0.051442887287420046, 0.051000291508238364, 0.05056352187389163, 0.05013247536790477, 0.04970705125651775, 0.049287151027976386, 0.04887267833370482, 0.04846353893129303, 0.048059640629235255, 0.04766089323335821, 0.0472672084948802, 0.04687850006004425, 0.04649468342127107, 0.046115675869779445, 0.04574139644962383, 0.045371765913100645, 0.045006706677476964, 0.044646142782996695, 0.04428999985212139, 0.04393820504996402, 0.0435906870458762, 0.04324737597615043, 0.042908203407799946, 0.04257310230338146, 0.042242006986826, 0.04191485311024486, 0.041591577621679234, 0.04127211873376275, 0.040956415893267255, 0.040644409751503734, 0.040336042135550844, 0.04003125602028458, 0.03972999550118375, 0.03943220576788658, 0.03913783307847485, 0.03884682473446282, 0.038559129056468584, 0.038274695360546986, 0.0379934739351633, 0.03771541601878795, 0.037440473778093286, 0.03716860028673368, 0.03689974950469135, 0.03663387625817073, 0.036370936220024526, 0.03611088589069558, 0.035853682579659076, 0.035599284387349966, 0.03534765018756109, 0.03509873961029828, 0.03485251302507862, 0.03460893152465883, 0.03436795690918131, 0.034129551670725414, 0.03389367897825211, 0.03366030266293099, 0.03342938720383785, 0.033200897714012766, 0.032974799926868095, 0.03275106018293622, 0.0325296454169476, 0.03231052314522947, 0.03209366145341643, 0.03187902898446372, 0.03166659492695502, 0.03145632900369626, 0.031248201460587672, 0.031042183055766084, 0.030838245049010227, 0.03063635919140155, 0.03043649771523372, 0.03023863332416373, 0.030042739183598312, 0.029848788911308922, 0.029656756568269313, 0.029466616649709676, 0.029278344076381246, 0.029091914186026045, 0.028907302725046102, 0.02872448584036678, 0.028543440071489096, 0.02836414234272616, 0.028186569955618565, 0.028010700581524276, 0.027836512254378363, 0.02766398336361802, 0.027493092647268753, 0.027323819185187375, 0.027156142392457873, 0.02699004201293607, 0.026825498112939404, 0.026662491075077937, 0.026501001592223187, 0.026341010661610976, 0.026182499579075195, 0.02602544993340904, 0.02586984360085037, 0.025715662739688304, 0.02556288978498796, 0.025411507443430056, 0.025261498688263113, 0.02511284675436492, 0.024965535133410748, 0.02481954756914587, 0.024674868052759445, 0.024531480818357577, 0.024389370338532983, 0.024248521320029033, 0.02410891869949563, 0.023970547639334996, 0.023833393523635036, 0.023697441954188124, 0.023562678746593405, 0.02342908992644051, 0.02329666172557268, 0.023165380578427718, 0.02303523311845444, 0.022906206174603257, 0.022778286767888994, 0.02265146210802412, 0.02252571959012096, 0.022401046791461147, 0.022277431468330753, 0.02215486155291964, 0.022033325150283393, 0.02191281053536664, 0.02179330615008608, 0.02167480060047201, 0.021557282653866992, 0.021440741236180297, 0.021325165429196907, 0.021210544467939775, 0.021096867738084345, 0.020984124773423703, 0.020872305253383835, 0.02076139900058732, 0.02065139597846467, 0.020542286288912148, 0.02043406016999517, 0.02032670799369598, 0.020220220263705006, 0.02011458761325463, 0.020009800802994547, 0.019905850718907853, 0.019802728370266903, 0.019700424887627983, 0.0195989315208643, 0.01949823963723592, 0.019398340719496397, 0.01929922636403487, 0.0192008882790532, 0.019103318282777105, 0.01900650830170083, 0.018910450368864413, 0.01881513662216301, 0.018720559302687536, 0.018626710753095906, 0.018533583416014385, 0.01844116983246818, 0.01834946264034099, 0.01825845457286248, 0.018168138457123523, 0.018078507212618312, 0.017989553849813, 0.017901271468740154, 0.017813653257618568, 0.017726692491497987, 0.01764038253092807, 0.017554716820651163, 0.01746968888831851, 0.017385292343229174, 0.017301520875091465, 0.01721836825280629, 0.017135828323271977, 0.017053895010210103, 0.016972562313012078], "model_1": [0.02777984546053119, 0.03020922506995588, 0.032843077186819884, 0.03569669565649463, 0.038786196088601795, 0.04212851174281564, 0.04574138131651971, 0.04964332769906161, 0.053853626779616005, 0.058392265441947235, 0.06327988795225678, 0.06853773004792853, 0.0741875401667823, 0.08025148741902412, 0.08675205609704774, 0.09371192674002113, 0.10115384401799236, 0.10910047196991364, 0.1175742374160591, 0.12659716266108664, 0.13619068890162167, 0.14637549204301373, 0.1571712929044936, 0.16859666404075646, 0.18066883562160016, 0.1934035029807879, 0.20681463856296273, 0.22091431105679485, 0.23571251449897668, 0.25121701006463504, 0.26743318312494047, 0.28436391795422444, 0.302009492211157, 0.3203674930080551, 0.3394327560276484, 0.359197328757596, 0.37965045850089335, 0.4007786053967157, 0.42256548026313256, 0.44499210666202677, 0.4680369061981375, 0.49167580570802355, 0.5158823646789102, 0.5406279209681066, 0.5658817526755437, 0.5916112538573947, 0.6177821216586121, 0.6443585523854544, 0.6713034440332651, 0.6985786028261629, 0.7261449514090623, 0.7539627364530929, 0.7819917335869774, 0.8101914477430453, 0.8385213072010913, 0.8669408498201653, 0.8954099001620339, 0.9238887364252499, 0.9523382463210597, 0.9807200712276937, 1.008996738154883, 1.0371317792329224, 1.0650898386085113, 1.0928367667814947, 1.120339702551703, 1.1475671428631116, 1.1744890009335398, 1.2010766531425305, 1.2273029752186835, 1.2531423683214293, 1.2785707756521516, 1.3035656902569337, 1.3281061546992141, 1.352172753286652, 1.3757475975337348, 1.3988143055313813, 1.4213579758782113, 1.4433651568062733, 1.4648238111080207, 1.4857232774419853, 1.5060542285628915, 1.5258086269885158, 1.5449796785812069, 1.5635617844870695, 1.5815504918410097, 1.5989424436114557, 1.6157353279249838, 1.6319278271785171, 1.6475195672155993, 1.6625110668133631, 1.6769036876986587, 1.6906995852851665, 1.7039016602984807, 1.716513511432929, 1.7285393891624548, 1.7399841508080678, 1.750853216946233, 1.761152529225975, 1.7708885096474292, 1.7800680213409463, 1.788698330873632, 1.7967870720992296, 1.8043422115575178, 1.8113720154207757, 1.817885017977288, 1.8238899916352678, 1.8293959184248247, 1.8344119629707416, 1.838947446904625, 1.8430118246815366, 1.8466146607633318, 1.8497656081286076, 1.852474388067355, 1.8547507712170375, 1.8566045597958147, 1.858045570988041, 1.8590836214368285, 1.8597285127984269, 1.859990018313377, 1.8598778703497956, 1.859401748874722, 1.8585712708102045, 1.857395980231651, 1.8558853393669608, 1.8540487203559768, 1.8518953977309616, 1.8494345415799653, 1.8466752113561722, 1.8436263502975987, 1.8402967804227612, 1.8366951980692303, 1.832830169943292, 1.8287101296501949, 1.824343374675752, 1.8197380637913332, 1.8149022148554892, 1.8098437029867112, 1.8045702590829633, 1.7990894686648295, 1.7934087710202056, 1.787535458629591, 1.7814766768520636, 1.7752394238530647, 1.7688305507561055, 1.7622567620014389, 1.7555246158956865, 1.7486405253372588, 1.741610758703271, 1.7344414408844477, 1.7271385544553037, 1.7197079409676017, 1.7121553023558103, 1.7044862024439622, 1.6967060685439352, 1.6888201931358016, 1.6808337356214837, 1.6727517241434855, 1.6645790574609942, 1.6563205068761795, 1.6479807182039365, 1.6395642137788142, 1.6310753944932654, 1.622518541861771, 1.6138978201057632, 1.6052172782546348, 1.596480852258463, 1.587692367108386, 1.578855538960883, 1.5699739772624992, 1.5610511868717951, 1.5520905701755916, 1.5430954291967962, 1.5340689676913144, 1.5250142932317823, 1.515934419276041, 1.506832267218446, 1.4977106684223065, 1.488572366231892, 1.4794200179625971, 1.4702561968680108, 1.4610833940827517, 1.4519040205400826, 1.44272040886339, 1.433534815230787, 1.424349421212123, 1.415166335577853, 1.4059875960792498, 1.3968151711995558, 1.3876509618757373, 1.3784968031905727, 1.3693544660348764, 1.3602256587397195, 1.3511120286785572, 1.3420151638392388, 1.3329365943659073, 1.323877794070854, 1.3148401819164215, 1.3058251234670952, 1.2968339323119533, 1.2878678714576688, 1.2789281546923055, 1.270015947920147, 1.2611323704678468, 1.252278496362195, 1.243455355579815, 1.2346639352691262, 1.225905180944925, 1.217179997655942, 1.2084892511257417, 1.1998337688673673, 1.1912143412721046, 1.1826317226727718, 1.1740866323819439, 1.165579755705518, 1.1571117449320392, 1.148683220298202, 1.1402947709309499, 1.1319469557665962, 1.1236403044473877, 1.1153753181959358, 1.1071524706679352, 1.0989722087835934, 1.090834953538193, 1.0827411007921977, 1.0746910220413242, 1.0666850651669846, 1.058723555167515, 1.0508067948705884, 1.0429350656272145, 1.035108627987728, 1.0273277223601422, 1.0195925696512746, 1.0119033718910084, 1.0042603128400776, 0.9966635585817406, 0.9891132580977139, 0.9816095438287169, 0.9741525322199939, 0.9667423242521529, 0.959379005957668, 0.9520626489233822, 0.9447933107793415, 0.937571035674287, 0.9303958547381184, 0.9232677865316548, 0.9161868374839868, 0.9091530023177289, 0.9021662644624665, 0.8952265964566933, 0.8883339603385044, 0.8814883080253524, 0.8746895816831105, 0.86793771408473, 0.8612326289587441, 0.8545742413278729, 0.8479624578379878, 0.8413971770776709, 0.8348782898886128, 0.8284056796670891, 0.8219792226567287, 0.8155987882328193, 0.8092642391783473, 0.8029754319520034, 0.7967322169483502, 0.7905344387503651, 0.7843819363745514, 0.7782745435088135, 0.7722120887432949, 0.7661943957943458, 0.7602212837218218, 0.7542925671398815, 0.7484080564214486, 0.7425675578965231, 0.7367708740444912, 0.7310178036806041, 0.7253081421367726, 0.7196416814368463, 0.7140182104665025, 0.7084375151379146, 0.7028993785493227, 0.6974035811396578, 0.6919499008383436, 0.686538113210415, 0.6811679915970767, 0.6758393072518302, 0.670551829472283, 0.6653053257277749, 0.6600995617829117, 0.6549343018171458, 0.6498093085404938, 0.6447243433055075, 0.639679166215596, 0.6346735362298099, 0.6297072112641742, 0.6247799482896768, 0.6198915034269971, 0.6150416320380768, 0.6102300888146106, 0.6054566278635478, 0.6007210027896941, 0.5960229667754892, 0.5913622726580374, 0.5867386730034835, 0.5821519201787905, 0.5776017664210069, 0.5730879639040921, 0.5686102648033654, 0.5641684213576498, 0.5597621859291817, 0.5553913110613397, 0.5510555495342658, 0.5467546544184358, 0.5424883791262365, 0.53825647746161, 0.5340587036678248, 0.529894812473419, 0.5257645591363767, 0.5216676994865905, 0.5176039899666522, 0.5135731876710309, 0.5095750503836752, 0.505609336614101, 0.5016758056319918, 0.4977742175003734, 0.49390433310738985, 0.4900659141967364, 0.48625872339677667, 0.48248252424839905, 0.4787370812316312, 0.475022159791069, 0.47133752636014153, 0.46768294838425845, 0.46405819434286516, 0.4604630337704431, 0.4568972372764908, 0.45336057656450873, 0.44985282445002883, 0.446373754877709, 0.44292314293752744, 0.4395007648801036, 0.4361063981311743, 0.4327398213052458, 0.4294008142184583, 0.4260891579006752, 0.42280463460683354, 0.4195470278275723, 0.41631612229916276, 0.4131117040127638, 0.40993356022302674, 0.406781479456066, 0.4036552515168182, 0.40055466749581276, 0.3974795197753697, 0.3944296020352428, 0.3914047092577311, 0.388404637732273, 0.3854291850595411, 0.38247815015505404, 0.37955133325232454, 0.37664853590555447, 0.3737695609918999, 0.3709142127133104, 0.36808229659797037, 0.3652736195013434, 0.36248798960684314, 0.3597252164261425, 0.3569851107991252, 0.3542674848935081, 0.3515721522041296, 0.3488989275519293, 0.3462476270826261, 0.34361806826509805, 0.34101006988949206, 0.3384234520650537, 0.33585803621770566, 0.3333136450873724, 0.3307901027250643, 0.3282872344897363, 0.32580486704491673, 0.32334282835513434, 0.32090094768212896, 0.3184790555808785, 0.31607698389542865, 0.3136945657545485, 0.31133163556721166, 0.3089880290179132, 0.30666358306182695, 0.3043581359198153, 0.30207152707329177, 0.2998035972589469, 0.2975541884633441, 0.2953231439173883, 0.2931103080906757, 0.29091552668573256, 0.28873864663214066, 0.2865795160805661, 0.28443798439668694, 0.28231390215502883, 0.28020712113271623, 0.2781174943031361], "model_2": [0.00039185982068426685, 0.00040531944484975817, 0.0004192422458866049, 0.0004336442958250867, 0.00044854224364845836, 0.00046395333858148454, 0.0004798954546231337, 0.0004963871164174774, 0.000513447526565211, 0.000531096594487287, 0.0005493549669619522, 0.0005682440604670671, 0.0005877860954709798, 0.0006080041328275144, 0.0006289221124437687, 0.0006505648944035189, 0.0006729583027441136, 0.0006961291721007749, 0.0007201053974493279, 0.000744915987196504, 0.0007705911198861696, 0.0007971622048100299, 0.0008246619468327372, 0.0008531244157636275, 0.0008825851206306949, 0.0009130810892367666, 0.0009446509534031103, 0.0009773350403318008, 0.0010111754705450983, 0.0010462162628875735, 0.0010825034471048049, 0.0011200851845408484, 0.0011590118975252962, 0.0011993364080492503, 0.0012411140863578757, 0.0012844030101148787, 0.001329264134821149, 0.0013757614761955256, 0.0014239623052497202, 0.0014739373568116493, 0.0015257610522710894, 0.001579511737338436, 0.001635271935620708, 0.0016931286188283103, 0.0017531734944308765, 0.0018155033115800758, 0.0018802201861108658, 0.0019474319454198573, 0.0020172524939990597, 0.002089802200375043, 0.0021652083061663805, 0.0022436053579253583, 0.0023251356623729194, 0.002409949765567223, 0.0024982069564660216, 0.002590075795249878, 0.0026857346666667357, 0.002785372358537643, 0.0028891886654280213, 0.0029973950173378897, 0.0031102151330979337, 0.00322788569797513, 0.0033506570647922505, 0.0034787939776492194, 0.0036125763171011922, 0.0037522998653985707, 0.003898277090127976, 0.004050837944311233, 0.004210330680722117, 0.004377122677869, 0.004551601274766816, 0.004734174611284928, 0.004925272470510769, 0.005125347119213665, 0.005334874142132075, 0.005554353265442209, 0.005784309164399883, 0.006025292249783458, 0.006277879427406886, 0.006542674824622126, 0.006820310477393134, 0.007111446971203315, 0.007416774028759796, 0.007737011037184037, 0.008072907507136545, 0.008425243456115535, 0.00879482970800325, 0.009182508100812493, 0.009589151594515552, 0.010015664270823881, 0.010462981216833065, 0.01093206828456095, 0.011423921718590377, 0.011939567644286523, 0.012480061409398181, 0.013046486772273989, 0.013639954930433578, 0.01426160338383302, 0.014912594627853892, 0.015594114671830778, 0.016307371379810955, 0.017053592631213456, 0.017834024300123725, 0.018649928053119064, 0.019502578966770785, 0.02039326296730437, 0.021323274096316156, 0.02229391160793752, 0.02330647690439866, 0.024362270318565863, 0.025462587753698803, 0.026608717192389657, 0.0278019350883892, 0.029043502656788223, 0.03033466207978888, 0.03167663264705762, 0.03307060685138524, 0.03451774646207109, 0.036019178600086736, 0.03757599184063673, 0.039189232370210325, 0.04085990022658426, 0.04258894565148072, 0.04437726558668783, 0.04622570034539615, 0.0481350304912758, 0.0501059739584036, 0.05213918344553037, 0.05423524411834259, 0.056394671653309573, 0.05861791065640438, 0.06090533348943855, 0.06325723953594552, 0.06567385493748495, 0.06815533282991561, 0.07070175410759648, 0.07331312874162668, 0.07598939767613214, 0.0787304353242506, 0.08153605268287298, 0.08440600108237818, 0.08733997658456023, 0.09033762503871509, 0.0933985478024468, 0.09652230813018484, 0.09970843822871298, 0.10295644697520615, 0.10626582828939732, 0.10963607014757135, 0.113066664222141, 0.11655711612663948, 0.12010695624208453, 0.12371575109687963, 0.12738311526874374, 0.13110872377363308, 0.13489232490327874, 0.1387337534698433, 0.14263294441331978, 0.14658994672470102, 0.15060493763565852, 0.1546782370235106, 0.15881032197866235, 0.1630018414804745, 0.16725363112669783, 0.17156672786119426, 0.17594238464467363, 0.18038208501362338, 0.18488755747348107, 0.18946078967341742, 0.19410404231184672, 0.19881986272395905, 0.20361109810515718, 0.20848090832728056, 0.21343277830787247, 0.218470529896484, 0.22359833324608905, 0.22882071764206266, 0.23414258176583355, 0.23956920337523355, 0.24510624838866588, 0.2507597793654979, 0.25653626338049623, 0.26244257929561465, 0.26848602443798886, 0.2746743206985516, 0.28101562007118747, 0.2875185096577864, 0.29419201616987956, 0.30104560996269447, 0.30808920864244577, 0.315333180292403, 0.3227883463677642, 0.33046598431353985, 0.33837782996350546, 0.3465360797818106, 0.3549533930119672, 0.3636428938007049, 0.3726181733665594, 0.3818932922850057, 0.3914827829634971, 0.4014016523809114, 0.41166538516660905, 0.42228994709462675, 0.43329178906843746, 0.4446878516712334, 0.45649557035584837, 0.4687328813472298, 0.48141822832886666, 0.4945705699827398, 0.5082093884502619, 0.5223546987793416, 0.5370270594201266, 0.5522475838292444, 0.5680379532394708, 0.5844204306487412, 0.6014178760793266, 0.6190537631548821, 0.6373521970399117, 0.6563379337830698, 0.6760364011026853, 0.6964737206498678, 0.7174345525506863, 0.7297435385753386, 0.7282385219766002, 0.7129305767399648, 0.6846515298976291, 0.644972323791164, 0.5960518411903808, 0.5404364406659763, 0.48083607085426266, 0.41990419591766265, 0.3600459257141353, 0.3032725392671017, 0.2511123994190291, 0.20457966950856846, 0.1641947149392217, 0.13018191303882543, 0.1058989557293442, 0.08908321206144021, 0.07675400366219376, 0.06731742873953883, 0.05984915523127734, 0.05377871895409989, 0.04873621771188018, 0.044471944318709815, 0.04081158505323193, 0.03762994992851661, 0.034834903371931444, 0.03235717445827137, 0.030143692197781007, 0.02815310737379765, 0.026352711554169905, 0.02471627254066844, 0.023222485053619648, 0.021853843105065242, 0.020595806843234008, 0.01943617852508064, 0.018364629296123383, 0.017372336246513194, 0.01645170113874066, 0.015596130332384484, 0.01479986105887361, 0.014057823150072608, 0.01336552813470752, 0.012718979639960862, 0.012114600508884237, 0.011549173128485551, 0.011019790269123354, 0.010523814340245954, 0.01005884342482461, 0.009622682803675602, 0.009213320949020913, 0.008828909174258924, 0.008467744288765249, 0.008128253733520002, 0.007808982773578105, 0.007508583402948979, 0.007225804680930962, 0.00695948426985486, 0.006708540985207861, 0.00647196820230054, 0.006248827990607259, 0.00603824586890266, 0.005839406092313268, 0.005651547397177085, 0.005473959141766057, 0.005305977790964969, 0.0051469837013051745, 0.004996398169636539, 0.004853680714439233, 0.0047183265635334206, 0.004589864325907401, 0.0044678538286891, 0.00435188410304446, 0.004241571505091215, 0.00413655795984397, 0.004036509317818955, 0.003941113815277241, 0.003850080630216345, 0.003763138527168796, 0.0036800345846622136, 0.003600532999864448, 0.003524413965500314, 0.003451472614601112, 0.0033815180290496134, 0.003314372308223789, 0.0032498696943325882, 0.0031878557512857353, 0.00312818659415362, 0.003070728166459284, 0.0030153555627073897, 0.0029619523936989544, 0.0029104101923090727, 0.002860627857520867, 0.002812511134614681, 0.0027659721295090365, 0.00272092885534076, 0.00267730480945708, 0.00263502857907347, 0.0025940334739283028, 0.0025542571843396346, 0.002515641463141098, 0.0024781318300432006, 0.00244167729703377, 0.002406230113496725, 0.0023717455297921847, 0.002338181578102953, 0.002305498869412936, 0.0022736604055417324, 0.0022426314052168307, 0.0022123791432202156, 0.002182872801699874, 0.002154083332788603, 0.0021259833317225914, 0.0020985469197005702, 0.002071749635770639, 0.0020455683370764603, 0.0020199811068370805, 0.001994967169475379, 0.0019705068123489424, 0.001946581313574102, 0.0019231728754689347, 0.0019002645631742607, 0.0018778402480430884, 0.0018558845554186088, 0.00183438281644882, 0.0018133210236120616, 0.001792685789652468, 0.001772464309647411, 0.0017526443259506036, 0.0017332140957747172, 0.0017141623611961687, 0.0016954783213821885, 0.0016771516068565804, 0.0016591722556356095, 0.0016415306910794619, 0.0016242177013175824, 0.0016072244201181603, 0.0015905423090830228, 0.0015741631410592953, 0.0015580789846685518, 0.0015422821898627111, 0.0015267653744237882, 0.0015115214113318347, 0.0014965434169319722, 0.0014818247398374676, 0.0014673589505113107, 0.0014531398314737765, 0.0014391613680880642, 0.0014254177398802677, 0.001411903312353767, 0.0013986126292615747, 0.00138554040530335, 0.0013726815192166453, 0.0013600310072345734, 0.0013475840568844388, 0.0013353360011040313, 0.0013232823126542522, 0.001311418598808479, 0.001299740596300724, 0.00128824416651608, 0.0012769252909082787, 0.0012657800666303998, 0.001254804702365853, 0.0012439955143477542, 0.0012333489225557245, 0.00122286144707996, 0.0012125297046431704, 0.0012023504052716641, 0.0011923203491074846, 0.00118243642335407, 0.0011726955993484134, 0.0011630949297532004, 0.0011536315458628087, 0.0011443026550174704, 0.0011351055381202484, 0.0011260375472518353, 0.0011170961033784618, 0.0011082786941485124, 0.0010995828717736955]}, "3": {"data": {"counts": [36, 31, 24, 87, 159, 187, 231, 252, 254, 268, 253, 188, 210, 182, 196, 175, 169, 142, 156, 144, 121, 103, 122, 113, 114, 104, 94, 82, 83, 77, 73, 71, 65, 61, 66, 42, 56, 53, 50, 41, 47, 48, 28, 28, 33, 28, 24, 20, 20, 15, 18, 31, 22, 26, 18, 21, 16, 14, 14, 13, 16, 11, 9, 15, 12, 12, 5, 10, 9, 13, 9, 12, 1, 5, 7, 9, 2, 6, 4, 6, 7, 2, 5, 3, 3, 6, 3, 2, 5, 1], "bin_edges": [0.1, 2.098888888888889, 4.097777777777778, 6.096666666666667, 8.095555555555556, 10.094444444444445, 12.093333333333334, 14.092222222222222, 16.09111111111111, 18.090000000000003, 20.088888888888892, 22.08777777777778, 24.08666666666667, 26.08555555555556, 28.084444444444447, 30.083333333333336, 32.08222222222222, 34.08111111111111, 36.080000000000005, 38.07888888888889, 40.07777777777778, 42.07666666666667, 44.07555555555556, 46.074444444444445, 48.07333333333334, 50.07222222222222, 52.071111111111115, 54.07, 56.06888888888889, 58.06777777777778, 60.06666666666667, 62.065555555555555, 64.06444444444445, 66.06333333333333, 68.06222222222222, 70.0611111111111, 72.06, 74.05888888888889, 76.05777777777777, 78.05666666666666, 80.05555555555556, 82.05444444444444, 84.05333333333333, 86.05222222222221, 88.05111111111111, 90.05, 92.04888888888888, 94.04777777777777, 96.04666666666667, 98.04555555555555, 100.04444444444444, 102.04333333333334, 104.04222222222222, 106.0411111111111, 108.03999999999999, 110.03888888888889, 112.03777777777778, 114.03666666666666, 116.03555555555555, 118.03444444444445, 120.03333333333333, 122.03222222222222, 124.0311111111111, 126.03, 128.0288888888889, 130.02777777777777, 132.02666666666667, 134.02555555555554, 136.02444444444444, 138.02333333333334, 140.0222222222222, 142.0211111111111, 144.02, 146.01888888888888, 148.01777777777778, 150.01666666666665, 152.01555555555555, 154.01444444444445, 156.01333333333332, 158.01222222222222, 160.01111111111112, 162.01, 164.0088888888889, 166.0077777777778, 168.00666666666666, 170.00555555555556, 172.00444444444443, 174.00333333333333, 176.00222222222223, 178.0011111111111, 180.0]}, "x": [0.1, 0.5508771929824562, 1.0017543859649123, 1.4526315789473685, 1.9035087719298247, 2.354385964912281, 2.805263157894737, 3.2561403508771933, 3.7070175438596493, 4.157894736842105, 4.608771929824561, 5.059649122807017, 5.510526315789473, 5.961403508771929, 6.412280701754386, 6.863157894736842, 7.314035087719298, 7.764912280701754, 8.215789473684211, 8.666666666666666, 9.117543859649123, 9.568421052631578, 10.019298245614035, 10.470175438596492, 10.921052631578947, 11.371929824561404, 11.822807017543859, 12.273684210526316, 12.724561403508773, 13.175438596491228, 13.626315789473685, 14.07719298245614, 14.528070175438597, 14.978947368421053, 15.429824561403509, 15.880701754385965, 16.331578947368424, 16.782456140350877, 17.233333333333334, 17.68421052631579, 18.135087719298248, 18.585964912280705, 19.03684210526316, 19.487719298245615, 19.938596491228072, 20.38947368421053, 20.840350877192986, 21.29122807017544, 21.742105263157896, 22.192982456140353, 22.64385964912281, 23.094736842105267, 23.54561403508772, 23.996491228070177, 24.447368421052634, 24.89824561403509, 25.349122807017547, 25.8, 26.250877192982458, 26.701754385964914, 27.15263157894737, 27.603508771929828, 28.05438596491228, 28.50526315789474, 28.956140350877195, 29.407017543859652, 29.85789473684211, 30.308771929824562, 30.75964912280702, 31.210526315789476, 31.661403508771933, 32.112280701754386, 32.56315789473685, 33.0140350877193, 33.46491228070175, 33.915789473684214, 34.36666666666667, 34.81754385964913, 35.26842105263158, 35.719298245614034, 36.170175438596495, 36.62105263157895, 37.07192982456141, 37.52280701754386, 37.973684210526315, 38.424561403508775, 38.87543859649123, 39.32631578947369, 39.77719298245614, 40.228070175438596, 40.678947368421056, 41.12982456140351, 41.58070175438597, 42.03157894736842, 42.48245614035088, 42.93333333333334, 43.38421052631579, 43.83508771929825, 44.285964912280704, 44.73684210526316, 45.18771929824562, 45.63859649122807, 46.08947368421053, 46.540350877192985, 46.99122807017544, 47.4421052631579, 47.89298245614035, 48.34385964912281, 48.794736842105266, 49.24561403508772, 49.69649122807018, 50.14736842105263, 50.59824561403509, 51.04912280701755, 51.5, 51.95087719298246, 52.401754385964914, 52.852631578947374, 53.30350877192983, 53.75438596491228, 54.20526315789474, 54.656140350877195, 55.107017543859655, 55.55789473684211, 56.00877192982456, 56.45964912280702, 56.910526315789475, 57.361403508771936, 57.81228070175439, 58.26315789473684, 58.7140350877193, 59.164912280701756, 59.61578947368422, 60.06666666666667, 60.51754385964912, 60.968421052631584, 61.41929824561404, 61.8701754385965, 62.32105263157895, 62.771929824561404, 63.222807017543865, 63.67368421052632, 64.12456140350876, 64.57543859649122, 65.02631578947368, 65.47719298245613, 65.92807017543859, 66.37894736842105, 66.8298245614035, 67.28070175438596, 67.73157894736842, 68.18245614035088, 68.63333333333333, 69.08421052631579, 69.53508771929825, 69.98596491228069, 70.43684210526315, 70.88771929824561, 71.33859649122806, 71.78947368421052, 72.24035087719298, 72.69122807017544, 73.14210526315789, 73.59298245614035, 74.04385964912281, 74.49473684210525, 74.94561403508771, 75.39649122807018, 75.84736842105262, 76.29824561403508, 76.74912280701754, 77.2, 77.65087719298245, 78.10175438596491, 78.55263157894737, 79.00350877192982, 79.45438596491228, 79.90526315789474, 80.35614035087718, 80.80701754385964, 81.2578947368421, 81.70877192982456, 82.15964912280701, 82.61052631578947, 83.06140350877193, 83.51228070175438, 83.96315789473684, 84.4140350877193, 84.86491228070174, 85.3157894736842, 85.76666666666667, 86.21754385964913, 86.66842105263157, 87.11929824561403, 87.5701754385965, 88.02105263157894, 88.4719298245614, 88.92280701754386, 89.3736842105263, 89.82456140350877, 90.27543859649123, 90.72631578947369, 91.17719298245613, 91.6280701754386, 92.07894736842105, 92.5298245614035, 92.98070175438596, 93.43157894736842, 93.88245614035087, 94.33333333333333, 94.78421052631579, 95.23508771929825, 95.6859649122807, 96.13684210526316, 96.58771929824562, 97.03859649122806, 97.48947368421052, 97.94035087719298, 98.39122807017543, 98.84210526315789, 99.29298245614035, 99.74385964912281, 100.19473684210526, 100.64561403508772, 101.09649122807018, 101.54736842105262, 101.99824561403508, 102.44912280701755, 102.89999999999999, 103.35087719298245, 103.80175438596491, 104.25263157894737, 104.70350877192982, 105.15438596491228, 105.60526315789474, 106.05614035087719, 106.50701754385965, 106.9578947368421, 107.40877192982455, 107.85964912280701, 108.31052631578947, 108.76140350877193, 109.21228070175438, 109.66315789473684, 110.1140350877193, 110.56491228070175, 111.01578947368421, 111.46666666666667, 111.91754385964911, 112.36842105263158, 112.81929824561404, 113.2701754385965, 113.72105263157894, 114.1719298245614, 114.62280701754386, 115.07368421052631, 115.52456140350877, 115.97543859649123, 116.42631578947368, 116.87719298245614, 117.3280701754386, 117.77894736842104, 118.2298245614035, 118.68070175438596, 119.13157894736842, 119.58245614035087, 120.03333333333333, 120.48421052631579, 120.93508771929824, 121.3859649122807, 121.83684210526316, 122.2877192982456, 122.73859649122807, 123.18947368421053, 123.64035087719299, 124.09122807017543, 124.5421052631579, 124.99298245614035, 125.4438596491228, 125.89473684210526, 126.34561403508772, 126.79649122807017, 127.24736842105263, 127.69824561403509, 128.14912280701753, 128.6, 129.05087719298245, 129.50175438596492, 129.95263157894738, 130.40350877192984, 130.85438596491227, 131.30526315789473, 131.7561403508772, 132.20701754385965, 132.6578947368421, 133.10877192982457, 133.559649122807, 134.01052631578946, 134.46140350877192, 134.91228070175438, 135.36315789473684, 135.8140350877193, 136.26491228070176, 136.7157894736842, 137.16666666666666, 137.61754385964912, 138.06842105263158, 138.51929824561404, 138.9701754385965, 139.42105263157896, 139.8719298245614, 140.32280701754385, 140.7736842105263, 141.22456140350877, 141.67543859649123, 142.1263157894737, 142.57719298245613, 143.0280701754386, 143.47894736842105, 143.9298245614035, 144.38070175438597, 144.83157894736843, 145.2824561403509, 145.73333333333332, 146.18421052631578, 146.63508771929824, 147.0859649122807, 147.53684210526316, 147.98771929824562, 148.43859649122808, 148.88947368421051, 149.34035087719298, 149.79122807017544, 150.2421052631579, 150.69298245614036, 151.14385964912282, 151.59473684210525, 152.0456140350877, 152.49649122807017, 152.94736842105263, 153.3982456140351, 153.84912280701755, 154.3, 154.75087719298244, 155.2017543859649, 155.65263157894736, 156.10350877192982, 156.55438596491229, 157.00526315789475, 157.4561403508772, 157.90701754385964, 158.3578947368421, 158.80877192982456, 159.25964912280702, 159.71052631578948, 160.16140350877194, 160.61228070175437, 161.06315789473683, 161.5140350877193, 161.96491228070175, 162.4157894736842, 162.86666666666667, 163.31754385964913, 163.76842105263157, 164.21929824561403, 164.6701754385965, 165.12105263157895, 165.5719298245614, 166.02280701754387, 166.47368421052633, 166.92456140350876, 167.37543859649122, 167.82631578947368, 168.27719298245614, 168.7280701754386, 169.17894736842106, 169.6298245614035, 170.08070175438596, 170.53157894736842, 170.98245614035088, 171.43333333333334, 171.8842105263158, 172.33508771929826, 172.7859649122807, 173.23684210526315, 173.6877192982456, 174.13859649122807, 174.58947368421053, 175.040350877193, 175.49122807017542, 175.94210526315788, 176.39298245614034, 176.8438596491228, 177.29473684210527, 177.74561403508773, 178.1964912280702, 178.64736842105262, 179.09824561403508, 179.54912280701754, 180.0], "fullmodel": [0.4757844001067724, 2.5336900507298648, 18.788225687107527, 46.36050016643969, 48.47250917115853, 41.95179062174695, 35.39606607790603, 30.79079479575819, 28.790264020381525, 29.77405988445448, 33.87375746829174, 40.903803951912124, 50.41613600364909, 61.82761334889834, 74.5366865710749, 87.99633576203307, 101.74698656397726, 115.42348263893221, 128.7484815804233, 141.52017264069588, 153.59874341651812, 164.89365685136866, 175.3526324052486, 184.95248040975963, 193.69171889925445, 201.58471703388636, 208.65712715227914, 214.9423527784445, 220.4788503943086, 225.30808495902266, 229.47299803708043, 233.01687364104643, 235.98251099852018, 238.41163343778226, 240.34447774971812, 241.8195208049297, 242.87331016831047, 243.54037314348363, 243.85318392865108, 243.84217435256468, 243.5357755647222, 242.96048212638937, 242.14093112841013, 241.09999076339966, 239.85885459362396, 238.43713766429198, 236.85297228628474, 235.12310251369814, 233.2629749724349, 231.2868264911926, 229.2077671941117, 227.03786023094162, 224.78819594659296, 222.46896408934748, 220.08951942471674, 217.65844570503222, 215.18361334034017, 212.67223591257385, 210.13091962452648, 207.56571133053248, 204.98214075597943, 202.38526067774964, 199.77968279217902, 197.16960974422858, 194.55886673196875, 191.95092794147652, 189.34894347534564, 186.75576234767996, 184.17395740423558, 181.60584541625283, 179.05350914864005, 176.51881564508076, 174.0034362208696, 171.50886255101895, 169.03642263967012, 166.58729495793096, 164.16252113897215, 161.76301731114435, 159.3895840613291, 157.04291591184483, 154.72360983413373, 152.43217300795138, 150.169030638802, 147.9345330567553, 145.72896330540004, 143.5525426375343, 141.40543688050454, 139.28776098620082, 137.19958358503627, 135.14093000803612, 133.1117847628979, 131.11209435917132, 129.141768284703, 127.20068178162353, 125.2886769765218, 123.40556698242958, 121.55113722542887, 119.72514995408122, 117.92734698202965, 116.15745426518147, 114.415184833626, 112.70024209150715, 111.0123229063404, 109.3511191187345, 107.71631945236084, 106.10760975040758, 104.52467357276295, 102.96719141232602, 101.43484006059296, 99.92729193039297, 98.44421373276964, 96.98526625160248, 95.55010358527612, 94.13837377274899, 92.74971924839221, 91.38377797951775, 90.04018556944405, 88.71857736531773, 87.41859039874085, 86.1398662749343, 84.88205274797136, 83.64480554353906, 82.42778848509809, 81.23067465841343, 80.05314526366467, 78.894889002652, 77.755599948785, 76.63497686781598, 75.53272137858882, 74.44853677241672, 73.38212753704097, 72.33319883888191, 71.30145714192814, 70.28660962922555, 69.28836631779535, 68.3064394372363, 67.34054529170852, 66.39040347630085, 65.45573836503576, 64.53627846835965, 63.63175694310943, 62.74191102896251, 61.86648239736797, 61.00521671369536, 60.15786397081742, 59.32417841227839, 58.50391876210859, 57.69684842631203, 56.902735750302334, 56.1213540360838, 55.352481597893224, 54.59590162519256, 53.85140181769813, 53.118774007102495, 52.397813647703046, 51.68831912817577, 50.990091204667706, 50.30293277840357, 49.62664832217314, 48.96104382217842, 48.30592663581937, 47.661106113713025, 47.02639382328985, 46.40160408860456, 45.78655465203301, 45.18106752016262, 44.584969677323315, 43.998093120648456, 43.420276211281404, 42.85136276091571, 42.291202764471265, 41.739651412350334, 41.1965688121133, 40.66181894536099, 40.13526847138059, 39.61678613269311, 39.10624129866385, 38.60350346010934, 38.10844124693832, 37.620923045803835, 37.140816229814, 36.66798815653639, 36.20230643154795, 35.74364008328959, 35.291860105793724, 34.8468403420388, 34.40845799709879, 33.976594028904124, 33.55113323052889, 33.13196400476149, 32.71897818255691, 32.31207055008105, 31.91113821084603, 31.516080262755054, 31.126797323108246, 30.74319161403769, 30.36516645145893, 29.99262673915816, 29.625478657772977, 29.263630626282918, 28.906992848058813, 28.555478202391285, 28.209001787676225, 27.867481887557428, 27.530839376394603, 27.19899828308235, 26.87188524209877, 26.549429756211673, 26.231563764474547, 25.918221140618513, 25.60933758880669, 25.30484955148945, 25.004694144641082, 24.70880768528675, 24.417125998339007, 24.129583037822794, 23.846111574641828, 23.56664185637605, 23.291102974137797, 23.019422668771995, 22.751528248014353, 22.48734708544984, 22.226807680198092, 21.969840316912432, 21.716377748475033, 21.466355584705198, 21.219712933709864, 20.976392238547017, 20.736339462740556, 20.499503558812798, 20.265837024427352, 20.035294623662335, 19.80783361214774, 19.5834129315465, 19.361992985477933, 19.143534811340096, 18.927999871679656, 18.7153494467257, 18.505544246455766, 18.29854425523212, 18.09430829713642, 17.89279462335813, 17.69396035448903, 17.49776236612608, 17.304157158719853, 17.11310154584385, 16.924552769997312, 16.73846897026476, 16.554809366928332, 16.373534403004605, 16.19460600970831, 16.017987372970406, 15.843643338587619, 15.671540251588494, 15.501645880057328, 15.333929288401169, 15.168360866431422, 15.00491206323334, 14.843555016114724, 14.68426239021785, 14.52700707828289, 14.371761869606711, 14.218499331892911, 14.067191652035747, 13.917810890681407, 13.770328777518834, 13.624716902136921, 13.480947073578054, 13.338991403623245, 13.198822294958083, 13.060412507656098, 12.923734975188589, 12.788762813640497, 12.65546911997644, 12.52382666668179, 12.393807870202817, 12.265384839192603, 12.138529568695253, 12.013213890333688, 11.889410609934279, 11.767093223443128, 11.64623733488977, 11.526820163672973, 11.408822156414713, 11.292226337549577, 11.177018740675258, 11.063187722846521, 10.950723807158836, 10.839618649912715, 10.729863955507732, 10.621450705499491, 10.51436803162165, 10.408602400601517, 10.304137020106726, 10.200951912488483, 10.099023994188183, 9.998327631121365, 9.898835417506433, 9.800519521149399, 9.703352648806783, 9.607309109871762, 9.512365772980033, 9.418502696148774, 9.325702971301004, 9.233953093585322, 9.143241940517836, 9.053560609810036, 8.964901145468822, 8.877256119110031, 8.790617769042024, 8.704977774070603, 8.620327019077369, 8.536655650908452, 8.453953554399584, 8.372210386127875, 8.291416424683971, 8.211562247023105, 8.13263944168643, 8.054639896783357, 7.977555842018392, 7.901378760502658, 7.82609949717162, 7.751706884060259, 7.678187740633888, 7.605526212997137, 7.533704339410862, 7.462702067636185, 7.392498189981239, 7.323071253661304, 7.254400698784126, 7.186467928948922, 7.119257009968012, 7.052755691450923, 6.986955372044193, 6.921850920351835, 6.8574401915336445, 6.793723260999828, 6.730701509268521, 6.668376306329185, 6.606748166480915, 6.545816238981085, 6.485577094518445, 6.426025241505494, 6.367152498347157, 6.308948967124004, 6.251402637317438, 6.194500578785617, 6.138229000500991, 6.082574131348877, 6.027522136507989, 5.97305954274192, 5.919173436239866, 5.8658511976398735, 5.813080903761335, 5.760850847440552, 5.70915013471862, 5.657968211198938, 5.607295648419081, 5.557123702716496, 5.507445537570492, 5.458255533373362, 5.409550144578607, 5.361327411538656, 5.313587533520719, 5.266332102302308, 5.21956389919604, 5.1732863241427935, 5.127502862129118, 5.0822162560713116, 5.037428028188141, 4.993137875506624, 4.94934360369283, 4.906040247803094, 4.863220845192892, 4.82087619574405, 4.7789957235441145, 4.737567420956779, 4.696578899573575, 4.656017748042029, 4.615872150471079, 4.576131176178278, 4.5367850641539995, 4.497825498335484, 4.459245295397711, 4.421038712370914, 4.383200970212317, 4.345728619705495, 4.308618800621233, 4.271869659104467, 4.23547977753197, 4.199448375728272, 4.163774798802619, 4.128458418581454, 4.093498384148281, 4.05889325177808, 4.024640887631584, 3.990738233730061, 3.9571814259873275, 3.92396572290912, 3.8910857941710724], "model_0": [0.005543211507238556, 0.012280961920086321, 0.02855829554175591, 0.06940871672609042, 0.17423769459874844, 0.44170369792283887, 1.0933872034697427, 2.542396949080229, 5.378289611089183, 10.193180438613952, 17.341056013197182, 26.81747140077732, 38.31264344499531, 51.347218593953784, 65.39750568270098, 79.97526014371947, 94.66565728328595, 109.13795158471225, 123.14151467028475, 136.4954867709187, 149.076629797968, 160.80764580353386, 171.6469108809294, 181.5798918180086, 190.61218804930726, 198.7640075680385, 206.0658477730728, 212.55515956550747, 218.27379877129212, 223.26609992140777, 227.57743741870343, 231.25316565063312, 234.33785196070298, 236.87473469492224, 238.90535326034828, 240.46930883494434, 241.6041235985849, 242.3451735981237, 242.7256760226921, 242.77671608238282, 242.52730212230585, 242.00444027760216, 241.23322205119254, 240.23691980645214, 239.03708641453454, 237.6536562610012, 236.105045561313, 234.4082505083702, 232.57894221560983, 230.6315577557639, 228.57938685133334, 226.43465396610006, 224.20859569163147, 221.91153342966612, 219.55294144906645, 217.1415104513466, 214.68520681685575, 212.19132772857645, 209.66655238536268, 207.11698952376048, 204.54822146925767, 201.96534493537473, 199.3730087836165, 196.7754489498201, 194.17652073356587, 191.57972863757433, 188.98825393379494, 186.40498012250194, 183.83251644036037, 181.27321956328575, 178.72921364009005, 176.20240878348275, 173.6945181360081, 171.20707361999973, 168.7414404726127, 166.29883065947405, 163.88031525345207, 161.48683585847803, 159.11921515224435, 156.77816661592232, 154.4643035137786, 152.1781471806925, 149.9201346710612, 147.69062581841456, 145.48990975120503, 143.31821090668902, 141.17569458153534, 139.06247205477558, 136.97860531592772, 134.92411142855673, 132.89896655717533, 130.90310968321097, 128.93644603376043, 126.99885024501184, 125.0901692805109, 123.21022512288877, 121.35881725622576, 119.53572495490073, 117.74070939355538, 115.97351559167717, 114.2338742052692, 112.52150317712224, 110.83610925632293, 109.17738939682552, 107.54503204416275, 105.93871831868863, 104.35812310310787, 102.80291604146161, 101.272762456201, 99.76732418948015, 98.28626037434178, 96.82922814104366, 95.39588326338188, 93.98588074950817, 92.59887538139954, 91.23452220683417, 89.8924769874408, 88.57239660612404, 87.27393943692661, 85.99676568016228, 84.74053766544587, 83.5049201250539, 82.2895804398701, 81.09418886000681, 79.91841870203784, 78.76194652463985, 77.62445228430555, 76.50561947267232, 75.40513523689768, 74.32269048440695, 73.25797997324352, 72.21070238916347, 71.18056041052971, 70.1672607619886, 69.17051425783697, 68.19003583592296, 67.2255445828626, 66.27676375129656, 65.34342076985918, 64.42524724648231, 63.521978965611936, 62.63335587987158, 61.75912209666911, 60.89902586020586, 60.05281952931336, 59.22025955151285, 58.40110643366031, 57.59512470951707, 56.80208290455701, 56.02175349830012, 55.253912884439394, 54.49834132900929, 53.75482292682262, 53.0231455563882, 52.303100833503926, 51.59448406370399, 50.89709419372716, 50.210733762158824, 49.535208849386606, 48.87032902699967, 48.2159073067516, 47.571760089193894, 46.93770711208363, 46.31357139865419, 45.699179205836124, 45.09435997250344, 44.49894626781599, 43.91277373972331, 43.335681063687055, 42.7675098916755, 42.20810480147923, 41.65731324639001, 41.11498550528343, 40.580974633140094, 40.05513641203745, 39.537329302639854, 39.02741439621327, 38.52525536718565, 38.030718426273594, 37.54367227419131, 37.06398805595837, 36.59153931581714, 36.126201952772035, 35.66785417675875, 35.216376465451106, 34.77165152171163, 34.333564231689145, 33.90200162356797, 33.476852826969186, 33.05800903300571, 32.645363454990786, 32.23881128979835, 31.83824967987413, 31.443577675894034, 31.05469620006688, 30.671508010077492, 30.293917663665212, 29.921831483833312, 29.5551575246831, 29.193805537867586, 28.837686939657328, 28.486714778613187, 28.140803703857355, 27.799869933936947, 27.463831226272184, 27.13260684718103, 26.806117542473398, 26.4842855086062, 26.167034364391785, 25.854289123251252, 25.545976166004397, 25.24202321418827, 24.942359303895923, 24.646914760126524, 24.355621171639317, 24.068411366302307, 23.78521938692769, 23.505980467585573, 23.230631010387782, 22.95910856273317, 22.69135179500672, 22.427300478724067, 22.166895465112777, 21.91007866412374, 21.656793023863063, 21.406982510437913, 21.16059208820793, 20.917567700434585, 20.677856250321003, 20.441405582434534, 20.20816446450515, 19.978082569591646, 19.75111045860912, 19.52719956321041, 19.306302169014096, 19.088371399172924, 18.873361198275457, 18.66122631657402, 18.451922294533162, 18.24540544769128, 18.041632851829768, 17.840562328443326, 17.642152430504613, 17.44636242851855, 17.253152296859014, 17.062482700383033, 16.87431498131643, 16.688611146405172, 16.50533385432751, 16.32444640336082, 16.145912719298327, 15.969697343610472, 15.795765421845738, 15.624082692265894, 15.454615474711016, 15.287330659689346, 15.122195697687197, 14.959178588694561, 14.798247871941728, 14.639372615842497, 14.482522408139738, 14.32766734624906, 14.174778027796352, 14.023825541345298, 13.874781457310593, 13.72761781905328, 13.582307134154243, 13.438822365862027, 13.297136924711516, 13.157224660309723, 13.019059853285231, 12.882617207398033, 12.747871841805914, 12.614799283484755, 12.483375459798994, 12.35357669121921, 12.22537968418405, 12.09876152410311, 11.973699668497835, 11.85017194027791, 11.728156521149852, 11.607631945155267, 11.48857709233616, 11.370971182524352, 11.254793769252547, 11.140024733784825, 11.026644279263312, 10.914632924969547, 10.803971500697218, 10.694641141234788, 10.586623280955163, 10.479899648510221, 10.374452261628488, 10.270263422013226, 10.167315710339158, 10.065591981345797, 9.965075359025303, 9.865749231902912, 9.767597248408038, 9.670603312334231, 9.574751578386055, 9.480026447811161, 9.386412564115817, 9.293894808862111, 9.202458297545233, 9.112088375549073, 9.022770614178796, 8.93449080676835, 8.847234964861896, 8.76098931446724, 8.67574029238015, 8.591474542577702, 8.50817891267967, 8.425840450476308, 8.344446400521244, 8.263984200788205, 8.184441479390204, 8.105806051360018, 8.028065915490735, 7.951209251234855, 7.875224415661325, 7.800099940468758, 7.725824529054184, 7.652387053635745, 7.579776552428859, 7.50798222687409, 7.4369934389162315, 7.366799708333413, 7.297390710115035, 7.228756271887927, 7.160886371389405, 7.09377113398662, 7.027400830240887, 6.961765873516754, 6.896856817633945, 6.832664354562473, 6.769179312159106, 6.706392651944866, 6.644295466922771, 6.582878979434728, 6.522134539057103, 6.462053620534102, 6.40262782174811, 6.34384886172654, 6.285708578684143, 6.228198928100462, 6.171311980831289, 6.115039921253983, 6.059375045445582, 6.004309759393201, 5.949836577236246, 5.895948119539603, 5.842637111597284, 5.789896381766083, 5.737718859828329, 5.686097575383666, 5.635025656268778, 5.584496327004925, 5.534502907272599, 5.485038810412715, 5.436097541953996, 5.387672698165905, 5.339757964636743, 5.292347114876389, 5.245434008943221, 5.199012592094726, 5.153076893461453, 5.107621024743749, 5.062639178930938, 5.018125629042437, 4.9740747268905645, 4.93048090186432, 4.8873386597342, 4.844642581477112, 4.802387322121565, 4.760567609612315, 4.719178243694349, 4.67821409481573, 4.637670103049143, 4.5975412770314605, 4.55782269292133, 4.5185094933742675, 4.479596886534985, 4.441080145046626, 4.40295460507659, 4.365215665358697, 4.3278587862512765, 4.29087948881104, 4.254273353882329, 4.2180360212015175, 4.182163188516209, 4.146650610719205, 4.111494098996562, 4.076689519989901, 4.042232794972455, 4.0081198990386895, 3.9743468603072385, 3.940909759136935, 3.9078047273556886, 3.875027947501973], "model_1": [0.40157022410261856, 2.445173496444512, 18.672149878094373, 46.19189529834286, 48.187212292019616, 41.387203333044624, 34.16823353102497, 28.102866904816256, 23.256025472177665, 19.415341412912152, 16.358525223156846, 13.904554253025177, 11.915191362676081, 10.28665076481638, 8.941036241574205, 7.8195118001635215, 6.8772366072761235, 6.079695926457247, 5.40005611115045, 4.8172514012618235, 4.314590127594854, 3.878730286641184, 3.4989194045061596, 3.1664250518018067, 2.8741041403533645, 2.6160741937823793, 2.387460247829384, 2.18419835485017, 2.002881826757601, 1.8406400199900892, 1.695042098554966, 1.564020116486299, 1.445807151997203, 1.3388872496030615, 1.2419546864776712, 1.153880647757452, 1.0736858238875682, 1.000517768241625, 0.9336321017194426, 0.8723768421589414, 0.8161792843438037, 0.7645349715935758, 0.7169983901472964, 0.673175088600487, 0.6327149808977576, 0.5953066361292131, 0.5606723941499868, 0.5285641747709519, 0.4987598714439681, 0.471060239140017, 0.44528620139117403, 0.42127651393974475, 0.39888573266219945, 0.37798244184743324, 0.358447705854077, 0.3401737129251693, 0.3230625847205397, 0.3070253291143633, 0.2919809171397115, 0.2778554677587387, 0.26458152648962996, 0.2520974259057165, 0.24034671770026914, 0.22927766743337158, 0.2188428042867152, 0.20899851918272577, 0.19970470550460037, 0.19092443740727366, 0.18262368135573265, 0.17477103708284875, 0.16733750463769026, 0.1602962746086492, 0.15362253896325173, 0.14729332025641517, 0.14128731722797028, 0.1355847650443172, 0.13016730864302906, 0.12501788781724388, 0.12012063283234964, 0.11546076950378727, 0.11102453278438701, 0.10679908801471312, 0.10277245908233448, 0.09893346281740739, 0.0952716490238321, 0.09177724560878417, 0.08844110832963602, 0.08525467472710006, 0.08220992185763054, 0.07929932747739174, 0.07651583436503595, 0.07385281750165039, 0.07130405385397544, 0.0688636945317726, 0.06652623911236297, 0.06428651194516037, 0.06213964026678757, 0.060081033973265655, 0.05810636691006724, 0.05621155955366014, 0.05439276296972122, 0.05264634394360631, 0.05096887118803308, 0.04935710254140208, 0.047807973077812864, 0.04631858405674599, 0.04488619264662886, 0.043508202362158105, 0.042182154160384996, 0.04090571814522223, 0.03967668583425158, 0.0384929629455539, 0.03735256266577039, 0.03625359936378411, 0.03519428271730229, 0.034172912222256435, 0.033187872057347544, 0.032237626278256874, 0.03132071431804998, 0.03043574677213853, 0.029581401447840935, 0.028756419660120897, 0.02795960275649047, 0.027189808855355272, 0.02644594978326379, 0.02572698819761015, 0.025031934882337244, 0.024359846205106495, 0.023709821725244214, 0.023081001942550555, 0.022472566177774413, 0.021883730576215663, 0.02131374622652358, 0.020761897387322772, 0.020227499814813626, 0.019709899184973408, 0.019208469604425675, 0.018722612204453367, 0.018251753813010196, 0.01779534569993248, 0.01735286239087996, 0.016923800545831306, 0.01650767789824071, 0.016104032251218064, 0.015712420527335572, 0.015332417868884875, 0.014963616785616791, 0.014605626347185183, 0.014258071417697195, 0.013920591929935767, 0.013592842196976745, 0.01327449025906424, 0.012965217263743752, 0.01266471687737629, 0.012372694726272776, 0.012088867865796651, 0.011812964275884304, 0.011544722381525943, 0.011283890596839062, 0.01103022689144843, 0.010783498377962785, 0.010543480919411933, 0.010309958755573398, 0.010082724147182344, 0.009861577037075967, 0.009646324727379894, 0.009436781571895038, 0.0092327686828922, 0.009034113651566502, 0.00884065028144738, 0.008652218334098285, 0.008468663286479291, 0.008289836099379489, 0.008115592996360416, 0.00794579525268135, 0.0077803089937082395, 0.007619005002333178, 0.007461758534959568, 0.007308449145630133, 0.007158960517899198, 0.007013180304071531, 0.006870999971450156, 0.0067323146552550756, 0.006597023017891992, 0.006465027114267823, 0.006336232262865112, 0.006210546922302744, 0.006087882573124587, 0.005968153604570584, 0.0058512772060983174, 0.00573717326343371, 0.0056257642589422245, 0.0055169751761211675, 0.005410733408024787, 0.0053069686694425895, 0.005205612912660778, 0.005106600246645016, 0.005009866859490424, 0.004915350943993002, 0.004822992626202956, 0.004732733896828173, 0.004644518545361578, 0.0045582920968129355, 0.004474001750930935, 0.004391596323807272, 0.004311026191759255, 0.004232243237392522, 0.004155200797750335, 0.0040798536144598775, 0.004006157785790626, 0.0039340707205435255, 0.0038635510936936585, 0.0037945588037126645, 0.003727054931500337, 0.0036610017008585384, 0.0035963624404430966, 0.0035331015471326576, 0.003471184450756126, 0.0034105775801228488, 0.0033512483303023612, 0.0032931650311029217, 0.0032362969167000774, 0.0031806140963689332, 0.003126087526275836, 0.0030726889822869164, 0.0030203910337528936, 0.0029691670182316575, 0.0029189910171111676, 0.0028698378320973976, 0.0028216829625333823, 0.002774502583516725, 0.0027282735247846344, 0.002682973250336648, 0.0026385798387664828, 0.002595071964275837, 0.0025524288783438796, 0.002510630392027438, 0.0024696568588679154, 0.0024294891583818818, 0.002390108680113246, 0.002351497308226094, 0.0023136374066176535, 0.0022765118045321485, 0.0022401037826568883, 0.002204397059682614, 0.0021693757793110817, 0.0021350244976933727, 0.0021013281712831265, 0.002068272145089577, 0.0020358421413158223, 0.0020040242483683407, 0.0019728049102244152, 0.001942170916144497, 0.0019121093907171675, 0.0018826077842248336, 0.001853653863318664, 0.0018252357019919404, 0.0017973416728410457, 0.0017699604386041637, 0.0017430809439678368, 0.001716692407631971, 0.0016907843146244013, 0.0016653464088562083, 0.0016403686859095502, 0.0016158413860499154, 0.0015917549874551024, 0.0015681001996535422, 0.0015448679571646998, 0.0015220494133348064, 0.0014996359343611813, 0.0014776190934988431, 0.0014559906654432332, 0.0014347426208831217, 0.0014138671212180372, 0.0013933565134346688, 0.0013732033251370435, 0.0013534002597252745, 0.0013339401917180636, 0.0013148161622141398, 0.0012960213744881814, 0.0012775491897166638, 0.0012593931228295607, 0.0012415468384837098, 0.0012240041471538897, 0.001206759001337891, 0.0011898054918718039, 0.0011731378443520604, 0.0011567504156608076, 0.0011406376905912514, 0.0011247942785698806, 0.0011092149104724482, 0.0010938944355307287, 0.0010788278183272667, 0.0010640101358752733, 0.0010494365747810153, 0.0010351024284862285, 0.0010210030945878759, 0.0010071340722330204, 0.000993490959586418, 0.0009800694513685574, 0.0009668653364620848, 0.00095387449558436, 0.0009410928990243083, 0.0009285166044414486, 0.0009161417547252961, 0.0009039645759133039, 0.0008919813751655419, 0.0008801885387944332, 0.0008685825303478895, 0.0008571598887442439, 0.0008459172264574352, 0.0008348512277509487, 0.0008239586469590665, 0.0008132363068140444, 0.0008026810968178168, 0.0007922899716569829, 0.0007820599496597368, 0.0007719881112935761, 0.0007620715977025566, 0.0007523076092829687, 0.0007426934042962995, 0.0007332262975184313, 0.0007239036589240001, 0.0007147229124049255, 0.0007056815345221294, 0.0006967770532894782, 0.000688007046989056, 0.000679369143016861, 0.0006708610167580439, 0.0006624803904909149, 0.0006542250323188337, 0.0006460927551292475, 0.0006380814155790969, 0.0006301889131058603, 0.0006224131889635111, 0.0006147522252827021, 0.0006072040441545229, 0.0005997667067371215, 0.0005924383123846344, 0.0005852169977977541, 0.0005781009361953645, 0.0005710883365066655, 0.000564177442583227, 0.0005573665324304167, 0.0005506539174577045, 0.0005440379417472986, 0.0005375169813406447, 0.0005310894435422966, 0.0005247537662406818, 0.0005185084172453281, 0.0005123518936400987, 0.0005062827211520168, 0.0005002994535352528, 0.000494400671969889, 0.0004885849844750513, 0.00048285102533604697, 0.0004771974545451357, 0.0004716229572555592, 0.0004661262432485044, 0.00046070604641265797, 0.00045536112423600407, 0.0004500902573095803, 0.0004448922488428469, 0.0004397659241904046, 0.0004347101303897318, 0.0004297237357096899, 0.0004248056292094917, 0.00041995472030790067, 0.0004151699383623497, 0.0004104502322577863, 0.0004057945700049375, 0.0004012019383478105, 0.0003966713423801436, 0.0003922018051706349, 0.00038779236739667035, 0.00038344208698639466, 0.00037915003876887524, 0.0003749153141321633, 0.0003707370206890906, 0.0003666142819505453, 0.000362546237006109, 0.00035853204021182416, 0.0003545708608849371, 0.0003506618830054431, 0.00034680430492426366, 0.00034299733907789385, 0.00033924021170935874, 0.0003355321625953348, 0.0003318724447792737, 0.0003282603243103868, 0.00032469507998835915, 0.00032117600311363267, 0.00031770239724315027, 0.00031427357795140516, 0.0003108888725966837, 0.0003075476200923747, 0.0003042491706832167, 0.00030099288572637715, 0.00029777813747723495, 0.0002946043088797723], "model_2": [0.06867096449691527, 0.076235592365266, 0.08751751347139808, 0.09919615137075008, 0.1110591845401612, 0.12288359077948868, 0.13444534341131392, 0.14553094186170415, 0.15594893711467447, 0.16553803292837369, 0.17417623193771448, 0.18177829810963, 0.188301195977704, 0.19374399012817525, 0.19814464679969995, 0.20156381815008112, 0.20409267341519163, 0.20583512776271085, 0.20691079898807005, 0.20743446851537645, 0.2075234909552883, 0.20728076119363176, 0.20680211981306287, 0.20616353994922496, 0.20542670959384815, 0.20463527206551027, 0.20381913137697802, 0.2029948580868808, 0.20216979625887993, 0.20134501762481122, 0.20051851982203023, 0.1996878739270293, 0.19885188582001612, 0.19801149325696443, 0.19716980289218056, 0.19633132222790298, 0.19550074583803168, 0.19468177711831655, 0.19387580423952816, 0.19308142802294606, 0.19229415807254857, 0.19150687719364196, 0.19071068707028482, 0.18989586834703456, 0.18905319819165378, 0.18817476716156759, 0.18725433082176104, 0.18628783055699183, 0.18527288538109457, 0.1842084962886738, 0.18309414138717936, 0.18192975090181082, 0.1807145222993107, 0.17944821783393447, 0.17813026979620908, 0.17676154076044806, 0.17534393876389884, 0.17388285488302624, 0.17238632202410956, 0.1708663390132537, 0.16933776023212876, 0.167818316469222, 0.16632729086223177, 0.16488312697513005, 0.16350319411618605, 0.16220078471946262, 0.1609848360461063, 0.15985778777075685, 0.15881728251948796, 0.15785481588423664, 0.1569580039123209, 0.15611058698938077, 0.15529554589824296, 0.15449561076280696, 0.15369484982942405, 0.1528795334126028, 0.1520385768770536, 0.15116356484906934, 0.150248276252404, 0.1492885264187237, 0.14828178757072671, 0.14722673924416008, 0.14612350865849932, 0.14497377552335067, 0.14378190517117825, 0.14255448523646136, 0.14130119063955357, 0.14003425669813752, 0.138768347250913, 0.13751925200198414, 0.1363023713575534, 0.13513185845868836, 0.13401819708860024, 0.13296784207991708, 0.13198145689852722, 0.13105534759565504, 0.13018032893631457, 0.129343965207223, 0.12853122156420044, 0.12772711395064718, 0.12691786538707223, 0.12609257044130295, 0.12524477882944157, 0.12437261936757221, 0.12347943512026958, 0.12257284766219423, 0.12166427700844737, 0.1207671685022447, 0.11989545023157944, 0.11906202276760029, 0.11827667259360791, 0.11754514761327645, 0.1168677592284739, 0.11623942387703122, 0.11564958427536776, 0.11508286046131475, 0.11452070994589315, 0.11394313291543055, 0.11333024749618266, 0.112664847999879, 0.11193368107765111, 0.11112899882504002, 0.11024844247150495, 0.10929598955126694, 0.10828061184357048, 0.10721548981453642, 0.10611572959712547, 0.10499754893855785, 0.10387631996589289, 0.10276528606721581, 0.10167499761967917, 0.1006127191422195, 0.0995829851719079, 0.09858696984963862, 0.09762456014357768, 0.09669370212837716, 0.0957922392415014, 0.09491711279983236, 0.09406584136357038, 0.0932358761774092, 0.092425115106614, 0.09163134854510234, 0.0908526228006206, 0.09008682123827827, 0.08933202097671834, 0.08858644289666487, 0.08784871166266638, 0.08711809044777419, 0.0863947743276213, 0.08567994585373775, 0.0849758712568504, 0.08428580592420563, 0.08361367361177316, 0.0829637338369163, 0.08234011947284492, 0.08174619660598105, 0.08118404666465821, 0.08065429386321957, 0.08015558218969719, 0.07968456828729747, 0.07923583068980454, 0.0788025435997222, 0.07837675245065383, 0.07794996580318428, 0.07751386915981008, 0.0770612229318, 0.0765866279354367, 0.07608661224224966, 0.07556103394278421, 0.07501221895876098, 0.07444574465793947, 0.07386950267384518, 0.07329347073048982, 0.0727287192245375, 0.07218626409046532, 0.07167652105954087, 0.0712078974482547, 0.07078633438872511, 0.07041437151909244, 0.0700918110946289, 0.0698149935515603, 0.06957784074780313, 0.06937216412066212, 0.0691888835129513, 0.06901861322834826, 0.0688525880643045, 0.06868321848734416, 0.06850452276303089, 0.06831224995513198, 0.06810369454968146, 0.06787755430269296, 0.06763349602375979, 0.06737155579577812, 0.06709185345299531, 0.06679415437192475, 0.06647799104753839, 0.0661421875470705, 0.06578538846535302, 0.06540578214588488, 0.06500209578912916, 0.06457317450465785, 0.0641189052327354, 0.06363979172205665, 0.06313795186955068, 0.06261655379861215, 0.06208040970956313, 0.06153545638797874, 0.06098904680772307, 0.06044954646830363, 0.05992585958146848, 0.05942735208174969, 0.058962786207486545, 0.05854028194144651, 0.05816587022872746, 0.05784382499882846, 0.057575309080041534, 0.05735908616700369, 0.05719020433972261, 0.05706138616989214, 0.056962857708523974, 0.05688328797652935, 0.05681030980907154, 0.05673160098894815, 0.05663556526241287, 0.05651203562968532, 0.056352683233529655, 0.056151678483702686, 0.05590554709532075, 0.055613374587454044, 0.05527629341572841, 0.05489805733868524, 0.054483780545903915, 0.05404018028828371, 0.05357478849732443, 0.0530957444995626, 0.05261098328882961, 0.05212804301217234, 0.05165347329281195, 0.051192462764225455, 0.050748698860726575, 0.05032394799842574, 0.04991865750818684, 0.04953141217988502, 0.04915983382486956, 0.04880046480115758, 0.048449469681509365, 0.04810276418318762, 0.047756495688302716, 0.047407240455732975, 0.047052157502470264, 0.046689266161614805, 0.04631722444970996, 0.0459357458257352, 0.04554544993188199, 0.04514779756208771, 0.04474497484850581, 0.044339933042234755, 0.04393613286593721, 0.043537183734391506, 0.043146693431384796, 0.04276797773552011, 0.04240373904302789, 0.042055957687702, 0.041725742004538616, 0.04141359198476467, 0.04111920347809904, 0.04084166778302302, 0.04057983975886211, 0.04033242949839374, 0.040097998713997156, 0.03987503527736667, 0.03966177712511249, 0.03945622921370026, 0.03925596937046564, 0.039057850369362504, 0.03885797565847004, 0.03865175474882679, 0.038434104400424246, 0.0381994056736393, 0.03794264828187995, 0.037659153103559065, 0.03734599661167386, 0.037001524498328844, 0.03662696974320694, 0.03622580929569112, 0.03580420139856041, 0.03537030573885753, 0.03493413177362743, 0.03450651152490615, 0.0340980199943739, 0.03371820963385634, 0.03337448867589747, 0.03307131115470116, 0.03280958795762428, 0.032586765574543285, 0.032396910413899964, 0.03223126900147563, 0.03207905153128808, 0.031928781781773954, 0.0317692670211831, 0.0315906661492455, 0.031385450673288226, 0.03114903913393237, 0.030879645834450707, 0.03057865428536445, 0.030249600392849, 0.029898014256075425, 0.02953015016167842, 0.02915257171778839, 0.02877129468604013, 0.028391564463995756, 0.028017625271915318, 0.02765277958182339, 0.02729986761646315, 0.026961304509812732, 0.02663993392411049, 0.0263387076832401, 0.026061402215118535, 0.025811909694919737, 0.02559428317425349, 0.025411651437037216, 0.025266330405342523, 0.02515845134715071, 0.025085964085737787, 0.025043979033755506, 0.025025335483481778, 0.025020621672964066, 0.025019112504810204, 0.025009682529510836, 0.02498194650570794, 0.024927332527197983, 0.024839783226262506, 0.02471677979445616, 0.024559309614332864, 0.024371689528926224, 0.024161084745888645, 0.023936744796567083, 0.023709090616917335, 0.023488401094029936, 0.023283970048389557, 0.023103598987786144, 0.022952385647835628, 0.02283324231480018, 0.022746270088186214, 0.02268973452240339, 0.022659671275228544, 0.02265108097298703, 0.02265798980346673, 0.022674332137054182, 0.022693868697542415, 0.02271061361203396, 0.022719033979111423, 0.022713786589053552, 0.022690121323282363, 0.022643402627748745, 0.022569708309617516, 0.02246535747561468, 0.02232769845689969, 0.02215466920064929, 0.021946021111364414, 0.021702630295130563, 0.02142735615539205, 0.02112455465307079, 0.020800652720139878, 0.020463383228698222, 0.020121583365604413, 0.019784625052131074, 0.019461882665060482, 0.01916190720201109, 0.018891948913445863, 0.018657354046053565, 0.018461499890161152, 0.018304916726512997, 0.01818606191060928, 0.018101081255087557, 0.01804467184481277, 0.018010027223661552, 0.01798988944371358, 0.017976907972195887, 0.017964259157668066, 0.017945937019942824, 0.017917038739520035, 0.017874040939614307, 0.01781448846807939, 0.017737302989399552, 0.017642307514541794, 0.017530593242509582, 0.01740377964759822, 0.017264432777358004, 0.0171154960061426, 0.01696049213207474, 0.01680301208030009, 0.01664661718764928, 0.016494590580427917, 0.016349567933028063, 0.01621344097280173, 0.01608712425213936, 0.015970673964665942, 0.015863217415954277, 0.015763242360219587]}}

==> LHCb-PAPER-2020-027-figures/Fig5.json <==
{"x": [7.0, 9.263157894736842, 11.526315789473685, 13.789473684210526, 16.05263157894737, 18.315789473684212, 20.57894736842105, 22.842105263157894, 25.105263157894736, 27.36842105263158, 29.63157894736842, 31.894736842105264, 34.1578947368421, 36.421052631578945, 38.68421052631579, 40.94736842105263, 43.21052631578947, 45.473684210526315, 47.73684210526316, 50.0], "2": {"efficiency": [4.084849251064385, 4.0575298492997, 4.032271374634491, 4.007968150631251, 3.9835145008524706, 3.957804748860642, 3.9297332182182574, 3.8981942324878083, 3.862082115231787, 3.820291190012684, 3.7717157803929924, 3.7152502099352036, 3.6497888022018095, 3.574225880755302, 3.4874557691581725, 3.388372790972913, 3.275871269762015, 3.148845529087971, 3.006189892513272, 2.8467986836004107], "uncertainty": [0.41210277228281456, 0.390631789955977, 0.3754272004589012, 0.36576537553734134, 0.360922554359667, 0.36017512385609196, 0.36279947308501814, 0.3680719988424026, 0.37526909792420327, 0.38366731000875953, 0.3925432587365627, 0.40117302152849765, 0.40883299518052185, 0.4147995764885932, 0.4183491622486706, 0.4187581492567105, 0.41530305963634406, 0.4072607262256711, 0.3939070348026772, 0.37451838216331934]}, "5": {"efficiency": [4.468499026624186, 4.547268645358868, 4.608829173989388, 4.653552290518579, 4.681809672949284, 4.693972999284339, 4.690413947526586, 4.671504195678857, 4.637615421743995, 4.589119303724839, 4.526387519624226, 4.449791747444994, 4.359703665189983, 4.256494950862029, 4.140537282463973, 4.0122023379986524, 3.8718617954689045, 3.719887332877571, 3.5566506282274877, 3.382523359521493], "uncertainty": [0.3897226596280625, 0.3895847838935034, 0.3893942180460854, 0.38918204805463574, 0.38897850421161806, 0.3888144919265457, 0.38872091660893704, 0.3887286836683032, 0.38886869851415967, 0.38917215048980297, 0.3896703017240434, 0.39039337206431884, 0.391372266920142, 0.39263789170102825, 0.3942211518164953, 0.39615295267605366, 0.3984643516084269, 0.40118671950164286, 0.40435029945849554, 0.4079859968884989]}, "10": {"efficiency": [3.7802712960247025, 4.0288713950684745, 4.234016297777136, 4.398289510270406, 4.524274538668001, 4.614554889089641, 4.671714067655042, 4.698335580483921, 4.697002933695997, 4.6702996334109885, 4.6208091857486115, 4.5511150968285845, 4.4638008727706255, 4.361450019694452, 4.246646043719781, 4.121972450966331, 3.9900127475538185, 3.8533504396019636, 3.714569033230482, 3.576252034559091], "uncertainty": [0.39787047569481615, 0.4079805657350917, 0.41847813765922415, 0.4291878291596682, 0.4399322899646443, 0.4505358949072246, 0.4608230188204836, 0.47061803653749124, 0.479745322891322, 0.48802968108432626, 0.4952958321594174, 0.5013670127561163, 0.5060675977074979, 0.5092219618466324, 0.5106544800065933, 0.5101895270204544, 0.5076515086904791, 0.5028646836866912, 0.49565319922122986, 0.4858416146182549]}, "25": {"efficiency": [2.2898029786006546, 2.652687711324125, 2.9633082710743706, 3.22472071587578, 3.4399811037527375, 3.6121454927296326, 3.7442699408308493, 3.839410506080777, 3.9006232465038004, 3.9309642201243076, 3.9334894849666866, 3.9112550990553197, 3.8673171204146, 3.8047316070689106, 3.7265546170426394, 3.63584220836017, 3.5356504390458925, 3.429035367124193, 3.3190530506194604, 3.2087595475560797], "uncertainty": [0.28725576510013523, 0.30705756763913, 0.32683913559009853, 0.3464651034258185, 0.3657977266038108, 0.38470131626298215, 0.40304018354223503, 0.42067863958047497, 0.4374809955166052, 0.4533120880697038, 0.46803666970271196, 0.4815176640232795, 0.4936193821703159, 0.5042061352827222, 0.5131422344994019, 0.5202919909592595, 0.525519770885864, 0.5286898134427509, 0.5296660260324887, 0.5283130620127895]}, "50": {"efficiency": [1.3555416774940732, 1.644775879137212, 1.904786514274293, 2.1362114380870607, 2.339688505757261, 2.5158555724666387, 2.6653504933969403, 2.7888111237299085, 2.8868753186472906, 2.960180933330831, 3.009365822962275, 3.0350678427233686, 3.037924847795856, 3.0185746933614825, 2.9776552346019933, 2.915804326699135, 2.8336598248346503, 2.731859584190287, 2.6110414599477885, 2.471843307288901], "uncertainty": [0.17179055132041413, 0.18980321913767795, 0.2067879053544337, 0.222752348325825, 0.23770288755473246, 0.2516469720560903, 0.2645920508448347, 0.2765455729358976, 0.2875149873442149, 0.297508198638605, 0.30653322101408603, 0.31459639967301883, 0.32170518363033695, 0.3278670219009757, 0.33308936349986823, 0.3373796574419509, 0.3407455891001078, 0.34319532382239204, 0.3447352748540615, 0.3453728912100519]}}

==> LHCb-PAPER-2020-027-figures/Fig6.json <==
{"a": {"observed": [0.14808136861547969, 0.15026285521340338, 0.0972523924295224, 0.06038616751482824, 0.08105287244718257, 0.057271562142128384, 0.0630139680246694, 0.11518975680054105, 0.09494079816388297, 0.06108911832149666, 0.06586741222987551, 0.1396958588300581, 0.0811852443516044, 0.06058784112818626, 0.1421728102950012, 0.2062526062111346, 0.1484823073813305, 0.2044449684371953, 0.16821347776777446], "expected": [0.17672655499209589, 0.13975563356299778, 0.11949538103887282, 0.09687958813034855, 0.07993176714146794, 0.06842128880592607, 0.06461644478793804, 0.06444767294407434, 0.07078152437502427, 0.08193073663926248, 0.09174470684919472, 0.09263546761230061, 0.09707406759656936, 0.10116854465217284, 0.10629711322135948, 0.11115076953643575, 0.11934021225849786, 0.1279904010535134, 0.13579372627039976], "expected_p1": [0.2630235227879113, 0.21109185905582709, 0.17766337525561782, 0.14625909000084966, 0.12093282265811761, 0.10477111030080119, 0.09898481870275538, 0.09809542224927806, 0.10599174048898528, 0.12138870490485686, 0.1385087650769568, 0.1434209032533312, 0.1462185058049325, 0.15237992750257756, 0.1597033692687381, 0.16675843298317009, 0.17968611108629134, 0.19387920574605327, 0.20596309608569638], "expected_p2": [0.3832677416811953, 0.30774558762676796, 0.261513913655259, 0.21494063251231615, 0.17938218170923417, 0.15693664729734144, 0.14833141413422984, 0.14643532387018657, 0.15666409100763384, 0.1766855229919137, 0.20390720290055722, 0.22141388278366875, 0.21719091822609027, 0.22651356470788184, 0.23641020989374917, 0.24658082076481597, 0.2666330889654574, 0.2905059956050091, 0.30920928743859016], "expected_m1": [0.11957801910880542, 0.09716424994207763, 0.08270046109244164, 0.06758853044415736, 0.05333159384331546, 0.04528316733679705, 0.042933251977004025, 0.04289484405701835, 0.04876353611426718, 0.056242986021143596, 0.06135729319397106, 0.06226327917498322, 0.06547591122106478, 0.06799340715090517, 0.07163938000516108, 0.07521022274586338, 0.08042991964176845, 0.08577092098466621, 0.09097781661524719], "expected_m2": [0.08656195744178839, 0.06859186668561658, 0.05953794511405014, 0.04870578998176715, 0.039304790389289565, 0.032913828788762735, 0.03114887882268868, 0.03130831089232697, 0.03450393742661433, 0.03932759389522168, 0.04197336709591633, 0.0436091298375797, 0.048154673449167684, 0.04984804974235693, 0.05257356254483201, 0.05513293249339429, 0.058843154476625165, 0.06257346289878882, 0.06637166826893143]}, "b": {"7.0": [0.14784476750339764, 0.12387376345982909, 0.14808136861547969, 0.23744746665504624, 0.37208654372206995], "8.7": [0.09779986694381693, 0.08696175343825321, 0.0972523924295224, 0.14510014408127864, 0.22966419127745183], "10.8": [0.08514819055082308, 0.077363958434602, 0.08105287244718257, 0.11645185733964736, 0.18131744478118716], "12.1": [0.060531517173408836, 0.05387418313100405, 0.057271562142128384, 0.07948096164249056, 0.11870278945786858], "29.8": [0.06695419230781205, 0.05905687664265537, 0.06058784112818626, 0.06898040982764797, 0.08837795994555606], "50": [0.18625544537485808, 0.16295958618351347, 0.16821347776777446, 0.20524786805854167, 0.2609607426100261]}}

==> LHCb-PAPER-2020-027-figures/Fig7.json <==
{"a": {"dpp": [0.14784476750339764, 0.12387376345982909, 0.14808136861547969, 0.23744746665504624, 0.37208654372206995], "hig": [0.18044681240851876, 0.16219768894541003, 0.20015494889752258, 0.3631141066239014, 0.6041854575696719], "cc": [0.4543048196154177, 0.383445159586071, 0.4400342183925899, 0.7264576865584383, 1.2227670165247562]}, "b": {"dpp": [0.06695419230781205, 0.05905687664265537, 0.06058784112818626, 0.06898040982764797, 0.08837795994555606], "hig": [0.08049451204098387, 0.07227489723988188, 0.07452771970884255, 0.0891107684420687, 0.12320315776996166], "cc": [0.16309991982738656, 0.1387164635107344, 0.1450771367800156, 0.166021565838115, 0.21945543852268917]}}

==> LHCb-PAPER-2020-027-figures/Fig8.json <==
{"7.0": [0.18044681240851876, 0.16219768894541003, 0.20015494889752258, 0.3631141066239014, 0.6041854575696719], "8.7": [0.11928830365859625, 0.10950647886129568, 0.12975165953847073, 0.20953513538576948, 0.35578900869238794], "10.8": [0.10310662026048913, 0.09583660376464292, 0.10509042257359819, 0.16189733650671886, 0.2661847706870737], "12.1": [0.0728424009235405, 0.06605239679071895, 0.07291822019555738, 0.10786916148719375, 0.1710189506413699], "29.8": [0.08049451204098387, 0.07227489723988188, 0.07452771970884255, 0.0891107684420687, 0.12320315776996166], "50": [0.214444034823374, 0.1894607972553109, 0.1957370129753104, 0.24034666312923025, 0.29106269648777655]}

==> LHCb-PAPER-2020-027-supplementary/Table1_DPP.csv <==
mass,lifetime,efficiency,efficiency uncertainty,expected limit,expected limit -1 sigma,expected limit +1 sigma,observed limit
7.0,2.0,4.084849251064385,0.41210277228281456,0.15701465851179358,0.10535480991824504,0.2342041681910315,0.14784476750339764
7.0,5.0,4.468499026624186,0.3897226596280625,0.13763161323190917,0.09285973016851251,0.20464802261533505,0.12387376345982909
7.0,10.0,3.7802712960247025,0.39787047569481615,0.17672655499209589,0.11957801910880542,0.2630235227879113,0.14808136861547969
7.0,25.0,2.2898029786006546,0.28725576510013523,0.27352722072501306,0.17991909686213026,0.41767431208946787,0.23744746665504624
7.0,50.0,1.3555416774940732,0.17179055132041413,0.46547100810017283,0.31096543533284443,0.7030528255409231,0.37208654372206995
7.8,2.0,4.074887322422252,0.4037514828147106,0.13344406389527427,0.09174196740977864,0.19844904049656242,0.15656870336639028
7.8,5.0,4.498332914412753,0.38968166368885165,0.11868776187969536,0.08173548718633064,0.1759254168743661,0.13372467803947538
7.8,10.0,3.8732760649054296,0.40138840356386185,0.13975563356299778,0.09716424994207763,0.21109185905582709,0.15026285521340338
7.8,25.0,2.4242422490956415,0.29424858381030733,0.2302446949467324,0.15772281823246728,0.3454145155869105,0.23164445592738037
7.8,50.0,1.461161901368705,0.178275393389699,0.36991348204485497,0.25345129510703185,0.554733592710865,0.354876241439904
8.7,2.0,4.064092305380967,0.3953610783763635,0.11484887100511179,0.07946528276912965,0.17060807061173192,0.09779986694381693
8.7,5.0,4.52929063126025,0.38962583232206854,0.10386364088760944,0.07204034179922245,0.1536870347150152,0.08696175343825321
8.7,10.0,3.9711722141143033,0.40542333019388865,0.11949538103887282,0.08270046109244164,0.17766337525561782,0.0972523924295224
8.7,25.0,2.567391920484954,0.3021286334475857,0.18612160954127155,0.12843351253722404,0.27857913470456586,0.14510014408127864
8.7,50.0,1.5755596576192683,0.18541836868213665,0.3025687083861736,0.20880977127394687,0.45246655789457496,0.22966419127745183
9.7,2.0,4.052528110777949,0.38723147040859196,0.09639759605458753,0.06726786782745975,0.1454440481799477,0.061798083865640355
9.7,5.0,4.560480036795102,0.3895514666737192,0.08798441291598319,0.06156978286228515,0.13227816942017298,0.056358784408906175
9.7,10.0,4.07177352130408,0.4099829183016773,0.09687958813034855,0.06758853044415736,0.14625909000084966,0.06038616751482824
9.7,25.0,2.716620522794741,0.3108826208863866,0.1485630359809296,0.10368098019198013,0.22578983313135226,0.09021045198263937
9.7,50.0,1.6972202313577003,0.19316201556877674,0.2364443894679606,0.16519291999078972,0.3593641328805685,0.14157260598077637
10.8,2.0,4.040220442424363,0.379668341550639,0.08193930919958815,0.05483632249458524,0.1237286667727023,0.08514819055082308
10.8,5.0,4.590925094498936,0.38945976721770353,0.07440154763358825,0.05142781283023101,0.1112289172824259,0.077363958434602
10.8,10.0,4.172756717029727,0.41507897141200023,0.07993176714146794,0.05333159384331546,0.12093282265811761,0.08105287244718257
10.8,25.0,2.869129431150453,0.3205027035269063,0.11726513725520554,0.08068459658732549,0.17725083833367322,0.11645185733964736
10.8,50.0,1.8244867439682888,0.2014494445910688,0.1912342653591522,0.12912927101810642,0.2897652376684029,0.18131744478118716
12.1,2.0,4.02606411904013,0.3724823858880537,0.07248527434139383,0.048048430901301994,0.11081496896223063,0.060531517173408836
12.1,5.0,4.621744359043739,0.3893417221972151,0.06387939900321914,0.04238591037265171,0.09735139351996568,0.05387418313100405
12.1,10.0,4.2794226285196375,0.42118092385468914,0.06842128880592607,0.04528316733679705,0.10477111030080119,0.057271562142128384
12.1,25.0,3.03410834535328,0.3318355270550177,0.09839829185714885,0.0650396733870014,0.1510218704390748,0.07948096164249056
12.1,50.0,1.966129490827674,0.21093170411729772,0.15059215733914474,0.09942589666622724,0.23153514588952911,0.11870278945786858
13.5,2.0,4.011061907292472,0.36671732244389865,0.071822684403642,0.04780814616053869,0.10963178921916703,0.06900499544027586
13.5,5.0,4.648758035459523,0.38920958960110213,0.059376574265778866,0.03943604013195073,0.09073772190620523,0.05975688908201411
13.5,10.0,4.3794674558727795,0.4278129169631029,0.06461644478793804,0.042933251977004025,0.09898481870275538,0.0630139680246694
13.5,25.0,3.1939223797764926,0.3439689834617991,0.09182925475637496,0.061197691842788914,0.1403899641832938,0.08506419599778481
13.5,50.0,2.108182697674947,0.22076747665304794,0.13761988983120152,0.09126357461949339,0.21153698559287415,0.12527445076798394
15.1,2.0,3.9938970425614855,0.36241999852736484,0.07344706208644185,0.04904362718786441,0.11139942126911151,0.12663638964983584
15.1,5.0,4.671898188199776,0.3890606721120975,0.06229496696773132,0.041581046726108295,0.09437661026968444,0.11131172880878024
15.1,10.0,4.475744235188245,0.43541557685573196,0.06444767294407434,0.04289484405701835,0.09809542224927806,0.11518975680054105
15.1,25.0,3.35480019015709,0.3577032100117174,0.08849973106389619,0.05885714382742656,0.13505979394393589,0.15362954862457925
15.1,50.0,2.257404055085096,0.23153206729434714,0.1328394881629456,0.08836352199124792,0.20251791712749892,0.2279283236749468
16.9,2.0,3.9740947242732076,0.3602018963316147,0.08241860835832046,0.05688823422931032,0.1228658777655223,0.10682612918245785
16.9,5.0,4.688228756146966,0.3889108026108119,0.06958720746485103,0.04804615863718439,0.10357546299879682,0.09251926556667846
16.9,10.0,4.562120104955016,0.44392838723241684,0.07078152437502427,0.04876353611426718,0.10599174048898528,0.09494079816388297
16.9,25.0,3.5093258548068578,0.37293309776162004,0.09394342242768045,0.06464886521774985,0.1412030073825207,0.12135508957828459
16.9,50.0,2.408812910416724,0.2430412759888344,0.13807964519519306,0.09516798319439408,0.20708624353775587,0.1751730114239387
18.9,2.0,3.9508289213923327,0.36055875930572867,0.096481635948795,0.066408069549297,0.14230983929089933,0.06669131684936003
18.9,5.0,4.694544787422001,0.3887823069673658,0.08000644256588685,0.055011106427506465,0.11806395847604481,0.058223871960031016
18.9,10.0,4.63237759908656,0.4532286743336691,0.08193073663926248,0.056242986021143596,0.12138870490485686,0.06108911832149666
18.9,25.0,3.649963210868611,0.3894947164380841,0.1046881312030524,0.0716812989019139,0.15579228566065373,0.07519953332839303
18.9,50.0,2.5569744127226404,0.25508389468943277,0.14977526126681437,0.10269682080436307,0.2223755880319308,0.10487312427587368
21.2,2.0,3.9214703030311453,0.36401327888963664,0.11157223565286699,0.07478942693660172,0.16771309130890397,0.07382323150139292
21.2,5.0,4.68673730295522,0.38871157006588536,0.09067516490422128,0.060833833271875096,0.13633018015044387,0.0643316049145608
21.2,10.0,4.6819504674741115,0.4635672176620254,0.09174470684919472,0.06135729319397106,0.1385087650769568,0.06586741222987551
21.2,25.0,3.773931021059455,0.4079557843149661,0.11271824237156236,0.07507804415354123,0.17150634138403967,0.07882271362662986
21.2,50.0,2.701795294282245,0.26797058841323323,0.15860931051489363,0.10595175763835427,0.24026616632986378,0.10652225974089695
23.8,2.0,3.8835317676883725,0.37092530036995974,0.1139975494007654,0.07678136212204352,0.17669625985900284,0.14786135371362294
23.8,5.0,4.65896731999052,0.3887702192450938,0.092320446524171,0.06234360231040161,0.1421183695954777,0.13383308064365795
23.8,10.0,4.701033881001555,0.47457323959047887,0.09263546761230061,0.06226327917498322,0.1434209032533312,0.1396958588300581
23.8,25.0,3.869283258832067,0.4279006749674795,0.11116070130046617,0.07458036030687909,0.17226109520981897,0.1589675602428493
23.8,50.0,2.8333801953251996,0.2813084554772465,0.15137518871945846,0.10185937164238665,0.2336012437571082,0.20633008036532155
26.7,2.0,3.8332903984947193,0.38110502872446395,0.11651152738476678,0.07839652377235605,0.17545981940133698,0.08580129672413209
26.7,5.0,4.604940624086969,0.3890643504805638,0.09549679587295028,0.06541875279919725,0.14281527823667797,0.07748670710370381
26.7,10.0,4.68067370795149,0.48568203539352767,0.09707406759656936,0.06547591122106478,0.1462185058049325,0.0811852443516044
26.7,25.0,3.925034833693747,0.4487467470234958,0.11214342671859236,0.07487072535641795,0.17041423512529896,0.0940478026445966
26.7,50.0,2.941068842009029,0.2946589156949142,0.1505599326412979,0.10422716150541537,0.2295343759074961,0.1206506599448718
29.8,2.0,3.7677990683129483,0.39320302283361874,0.1239729028192316,0.08416897494834377,0.18545264045152748,0.06695419230781205
29.8,5.0,4.521160263755886,0.38971625068993704,0.10129955568876302,0.0688146560552019,0.1512773556139118,0.05905687664265537
29.8,10.0,4.616286601085649,0.49579131922054104,0.10116854465217284,0.06799340715090517,0.15237992750257756,0.06058784112818626
29.8,25.0,3.9326498665806895,0.46908485144835765,0.11697057608667744,0.07835499910304777,0.1768531307534457,0.06898040982764797
29.8,50.0,3.012079419468236,0.30716673174205483,0.1518054150302519,0.10517771301279798,0.22930917814858653,0.08837795994555606
33.3,2.0,3.675732252090943,0.4060890560877515,0.13186400160338627,0.0894784006539,0.19660196614841408,0.1548039801873939
33.3,5.0,4.395417581497306,0.3909684375215037,0.10919630205701242,0.07431004014062217,0.16238621171388698,0.13896364244377488
33.3,10.0,4.498808452840815,0.5044574805220264,0.10629711322135948,0.07163938000516108,0.1597033692687381,0.1421728102950012
33.3,25.0,3.886332602310739,0.48920200806153336,0.12423032267328683,0.08342514307696089,0.18721419713501816,0.16792521846572034
33.3,50.0,3.039489866329991,0.3191212140750224,0.15433110097476824,0.1044476307610879,0.23152623509366826,0.200322563232758
37.2,2.0,3.5456815864965874,0.41633071939379107,0.13922525556947954,0.09454813788582324,0.20779689917504626,0.22661533885435187
37.2,5.0,4.21800400391005,0.3931454869230912,0.11258795891875895,0.07685948176034137,0.16679476181544736,0.19882480503057146
37.2,10.0,4.323210920434549,0.5099182780793221,0.11115076953643575,0.07521022274586338,0.16675843298317009,0.2062526062111346
37.2,25.0,3.779429306713512,0.5074750417338305,0.1272966559594579,0.08521360943251348,0.19247974886380995,0.2427229485573894
37.2,50.0,3.006892864483079,0.3297702462560483,0.1563530898837348,0.10562010726966146,0.23459400987473175,0.2858059090498537
41.7,2.0,3.3525032118756495,0.41807387712966504,0.1508178215167262,0.1023159145587013,0.2262420242022531,0.16006912414786817
41.7,5.0,3.9668450264775683,0.39687827257691455,0.1222776763181064,0.08331061714210675,0.18207359433854142,0.14361686230318318
41.7,10.0,4.078769444043367,0.5095843265136495,0.11934021225849786,0.08042991964176845,0.17968611108629134,0.1484823073813305
41.7,25.0,3.603424001767488,0.522250686981053,0.13947211501902537,0.09268253416850838,0.21329325553004727,0.1803379578721805
41.7,50.0,2.8907072757334102,0.33860170974830284,0.16642124673525602,0.11238123549900217,0.2505149362931553,0.2060109143073222
47.0,2.0,3.054419658763954,0.3988822441549358,0.16215262982411552,0.11015033182545753,0.2446367414050495,0.2249592259413346
47.0,5.0,3.6110111578949757,0.4032699909246013,0.13219481155050924,0.08945498533704052,0.19802105128880237,0.19795961295914488
47.0,10.0,3.759828019906143,0.498278053400788,0.1279904010535134,0.08577092098466621,0.19387920574605327,0.2044449684371953
47.0,25.0,3.355043665386866,0.529597360237728,0.1470758593318467,0.10000842357143344,0.23254620995105924,0.2479300253013457
47.0,50.0,2.652426463024548,0.3443333669432508,0.179719178638478,0.1202414290502231,0.273866119405173,0.28920927371515626
50.0,2.0,2.8467986836004107,0.37451838216331934,0.1719501152107878,0.11692161968355701,0.25859961161403117,0.18625544537485808
50.0,5.0,3.382523359521493,0.4079859968884989,0.1391348333207337,0.09393579384015402,0.20971438175456622,0.16295958618351347
50.0,10.0,3.576252034559091,0.4858416146182549,0.13579372627039976,0.09097781661524719,0.20596309608569638,0.16821347776777446
50.0,25.0,3.2087595475560797,0.5283130620127895,0.1565735160655684,0.10370693690278966,0.24204462204381652,0.20524786805854167
50.0,50.0,2.471843307288901,0.3453728912100519,0.203933703633166,0.13857970498284364,0.3094446135501915,0.2609607426100261


==> LHCb-PAPER-2020-027-supplementary/Table2_HIG.csv <==
mass,lifetime,efficiency,efficiency uncertainty,expected limit,expected limit -1 sigma,expected limit +1 sigma,observed limit
7.0,2.0,3.388627268812336,0.39538268307227176,0.19160066580342272,0.12790802530667053,0.28761689916301464,0.18044681240851876
7.0,5.0,3.5686959753588057,0.5028938464408235,0.18014287938247514,0.1192996545984779,0.27415124408210323,0.16219768894541003
7.0,10.0,2.8186266419672212,0.4468988030104775,0.2345855169766676,0.15506772575475414,0.35994207548032014,0.20015494889752258
7.0,25.0,1.5454780389368294,0.28331657760751827,0.4230666133223004,0.2727872101452388,0.6680995898497597,0.3631141066239014
7.0,50.0,0.8931983533548614,0.15790358179320635,0.7586872697240977,0.5161675057792605,1.1826426789776219,0.6041854575696719
7.8,2.0,3.3943374541353744,0.3969134973895114,0.16294069503587177,0.11164505508714259,0.24391951741088683,0.1917408003567334
7.8,5.0,3.6219783777596577,0.4969964539407425,0.15248064070173845,0.1038533090411238,0.23055254690538016,0.17265376490503087
7.8,10.0,2.939311953814281,0.45400191060481065,0.18927237759149018,0.13072329997743967,0.2937316173451226,0.20504191904872227
7.8,25.0,1.678602198381256,0.29409987930975945,0.3422677903509565,0.23054763554349872,0.5310750567948622,0.3442492853512136
7.8,50.0,0.9807060521939203,0.17009719887474817,0.5887056732494435,0.397208179291177,0.9108934074575262,0.5689548896482068
8.7,2.0,3.398632716006183,0.3984517903299838,0.14046367644674862,0.09686963384434112,0.2101346027101123,0.11928830365859625
8.7,5.0,3.6760099082618,0.49128432487809665,0.13145765700708026,0.0903364339670149,0.19808941069777294,0.10950647886129568
8.7,10.0,3.064663518952283,0.46207340736977404,0.16004466494062683,0.1095165363709387,0.24339041638932718,0.12975165953847073
8.7,25.0,1.818971850240155,0.3060616478290501,0.2695451814751562,0.18332136085665263,0.4154636296071806,0.20953513538576948
8.7,50.0,1.0742527776187103,0.18326008327027324,0.47034307290528904,0.32003229338990674,0.7252890021170465,0.35578900869238794
9.7,2.0,3.400854658092579,0.39993587146568466,0.11791471398788668,0.08207676223376943,0.17926363378250723,0.07514919560810487
9.7,5.0,3.728953522916863,0.48602251070838637,0.10901575114588272,0.07588235086074546,0.16686173226442666,0.06950253228863838
9.7,10.0,3.1914321269276584,0.4711065823481846,0.127603568762181,0.0883484122033844,0.19664875627473186,0.07875126146488981
9.7,25.0,1.9636329611865202,0.31912698111339266,0.20961284430050028,0.14474361952291773,0.3264719756555315,0.1261293165115933
9.7,50.0,1.172279439628863,0.1972083598850557,0.35862672202267976,0.24766861385908412,0.5602360281584926,0.21171255595298788
10.8,2.0,3.4003233446679064,0.40130299357618426,0.0997979458645045,0.0686028729539815,0.15108117070862895,0.10310662026048913
10.8,5.0,3.7789065351832143,0.481486012961755,0.09172646069666646,0.06301245524424463,0.13944467119521328,0.09583660376464292
10.8,10.0,3.316245448688367,0.4810961741953847,0.10361007985962126,0.07074910497351826,0.1593743491720562,0.10509042257359819
10.8,25.0,2.109504304600061,0.3332233733882609,0.16276653657962548,0.11087415649350196,0.2520997703893615,0.16189733650671886
10.8,50.0,1.2731482285706561,0.21175339960880252,0.2744397573763854,0.18648101390281263,0.4277702928993581,0.2661847706870737
12.1,2.0,3.3958687588385126,0.4025700733589912,0.08751029309916257,0.057688517660520765,0.1349163138307721,0.0728424009235405
12.1,5.0,3.827267244840994,0.47770106697273107,0.07870227222466152,0.051695041355723004,0.12161740765373856,0.06605239679071895
12.1,10.0,3.4448747084710005,0.492918309205027,0.08770220984022443,0.05744785795457334,0.13670749412367555,0.07291822019555738
12.1,25.0,2.2647419312093704,0.3494945425615768,0.13500235175914801,0.08807151674545038,0.21154656856296578,0.10786916148719375
12.1,50.0,1.3833073352058698,0.2278969748985874,0.22059291648366103,0.14316062566354665,0.3483190254019441,0.1710189506413699
13.5,2.0,3.3866954981177386,0.40352674966339963,0.08595843664862042,0.056969015908611385,0.1324047812761416,0.08244427191300327
13.5,5.0,3.8671131436070225,0.4753847180297335,0.07560197144752692,0.0500226494924753,0.11677241898268827,0.07426497258133605
13.5,10.0,3.5617268788919376,0.5056009438571956,0.08168159182646359,0.05378606083842581,0.12724555201552556,0.07947265019288177
13.5,25.0,2.412149231786056,0.36653092899487577,0.12331182067504329,0.08094857912383728,0.19293424493314068,0.11472801947241008
13.5,50.0,1.4914527912143052,0.2440609867879924,0.19812480414352088,0.1292995968294416,0.31261513110098854,0.17973180536273034
15.1,2.0,3.371028734563041,0.40412223535505865,0.0872860413597528,0.057939385107360214,0.13366938260111944,0.15100713080520212
15.1,5.0,3.8981178154530447,0.4747537924657763,0.07691432289805307,0.0510107333803915,0.11794665509176587,0.13832183158809677
15.1,10.0,3.6694755952431484,0.5199307049947394,0.08066696428292014,0.05319890629411436,0.12489128238167874,0.1455241980564562
15.1,25.0,2.5569637199578863,0.38535669001974354,0.11940597530575293,0.07848595963735208,0.18570783791189496,0.20888349817593183
15.1,50.0,1.6024146990884176,0.26104741649368945,0.18843900414573111,0.12329463238102413,0.29505149530673735,0.32412989508839235
16.9,2.0,3.3473272759558963,0.40418765425943537,0.0980593769505152,0.0673928168311554,0.14794977427100275,0.12734051287627343
16.9,5.0,3.915895157470771,0.47631017923058183,0.08514207115093733,0.058483584650380255,0.1286258390852096,0.11375413546826858
16.9,10.0,3.760254381286348,0.535705039894382,0.08737404039237115,0.059711352229679264,0.133682888040268,0.11782450946598116
16.9,25.0,2.6917971138463113,0.4056844517368964,0.12474581828946693,0.08508079957771807,0.19186929088492735,0.1620480317216235
16.9,50.0,1.7121140750993111,0.2783571031689695,0.19436149868259556,0.1321723296207127,0.30161617944073915,0.24713164066532742
18.9,2.0,3.3141897951680552,0.40354919483398444,0.1155938549527914,0.0790426338785749,0.17243331061933315,0.07928612107905025
18.9,5.0,3.91640286411377,0.4804183929383967,0.09773543389220049,0.06667355606589737,0.14626432754273408,0.070404049935607
18.9,10.0,3.826746058922717,0.552595569647471,0.10063310110461254,0.0683075449514129,0.15217226792454805,0.07442161477015499
18.9,25.0,2.8096326697142495,0.4271587650517947,0.1380653283330866,0.09339905782967187,0.2100194443193541,0.09825047245853713
18.9,50.0,1.8165709224695847,0.2954815198064614,0.21145912036126893,0.1425475801070021,0.3239635304249834,0.14690319356174772
21.2,2.0,3.268322062648285,0.4019498800294583,0.13409865161335344,0.08926252618657236,0.20354704670552703,0.08773126185361302
21.2,5.0,3.894874254913382,0.4876064521088189,0.11057278159392397,0.07351938260232899,0.16850709911807257,0.07765397758255319
21.2,10.0,3.863516512673826,0.5709006723439117,0.11226306747546257,0.07408263644296036,0.1730667279832737,0.07978464497208693
21.2,25.0,2.907783829662601,0.4503371635528464,0.14741083927730253,0.0967898647726307,0.2290011514934823,0.10191719354584379
21.2,50.0,1.916013256995468,0.31262243330984574,0.22394065853231004,0.1466896787382041,0.349578189989201,0.14775128162121048
23.8,2.0,3.208067908517862,0.3991149909160616,0.13685620801903886,0.09122045352112801,0.21498286822502694,0.1737097699390393
23.8,5.0,3.8463240490415065,0.4979828209552345,0.1126954453640471,0.07540435893488394,0.17546685935650777,0.16055297923933276
23.8,10.0,3.861287226436488,0.5897255498945363,0.11325331312225476,0.07514606408769128,0.17855221156713172,0.16795093053932042
23.8,25.0,2.976812330062515,0.4744802986731216,0.1439972124546996,0.0953574102515331,0.22752325278323599,0.20387423478741762
23.8,50.0,2.004698227526565,0.32898971288201123,0.21340554482429652,0.1411751972564229,0.3361998054259712,0.28551537173318714
26.7,2.0,3.1325934323718574,0.3947907178694221,0.14076481755559864,0.09395160154483696,0.21397584117405746,0.10175808290659691
26.7,5.0,3.767902213431214,0.511067333370319,0.1165680641137791,0.07751793233023731,0.17821462934867455,0.09420127602867784
26.7,10.0,3.814355085451733,0.607779145129586,0.11736689161976249,0.077274765156756,0.1820086762872634,0.09716815733694653
26.7,25.0,3.0100927595219478,0.49868300123381887,0.14535873049746886,0.09877121206226974,0.2270454231827545,0.11959988851143266
26.7,50.0,2.0780351103099273,0.34387092883482384,0.21296414048317686,0.14528743691558552,0.3349102015867119,0.16812836862442124
29.8,2.0,3.045169235511887,0.38897156779620445,0.15014849290330057,0.10102963097005294,0.22644895552229266,0.08049451204098387
29.8,5.0,3.6635420272249335,0.5251357400426627,0.12575631519292754,0.08401516132062961,0.191793997066803,0.07227489723988188
29.8,10.0,3.725708951211611,0.6228676993894571,0.12663265417154282,0.0833878474857441,0.19617699417014509,0.07452771970884255
29.8,25.0,3.005976069607324,0.521184178140204,0.1515718555134347,0.10308523772789091,0.23630734594403224,0.0891107684420687
29.8,50.0,2.1319032528335535,0.3563485043476834,0.2145746085863579,0.14656056128716205,0.33302179489608325,0.12320315776996166
33.3,2.0,2.9420625714196174,0.3811333418802323,0.16185919974108373,0.10944150406236246,0.2438465632364919,0.18839529924945514
33.3,5.0,3.530881591340239,0.5388159367533579,0.13810342773074097,0.0919979035424916,0.21074616875052818,0.17578600808250822
33.3,10.0,3.5961569579774735,0.6336084086833055,0.13590431728257166,0.0893862809707548,0.21099465779957274,0.1814222006913984
33.3,25.0,2.96751240416564,0.5421404447757522,0.16305455428199186,0.10974862193487984,0.25407603664056755,0.22052009673713907
33.3,50.0,2.169539314841114,0.36686986638948244,0.21845175348407908,0.1475799262552599,0.33735561611075454,0.28457744627239334
37.2,2.0,2.827160852751188,0.37111587203618246,0.1719279466917713,0.11692738106981755,0.258811960542447,0.2786088376044744
37.2,5.0,3.37924993808575,0.5481241712123854,0.14419722376701088,0.0957711194607718,0.22131012799420507,0.25706538225389086
37.2,10.0,3.440279136665816,0.6362405329667447,0.14453950225483486,0.09502685894347992,0.2259111275699392,0.27073835528940976
37.2,25.0,2.903780171493035,0.5595732824462306,0.16593506757107818,0.11214409526346596,0.2623898814947236,0.31993076307124513
37.2,50.0,2.192562357368342,0.37509689635916177,0.21485113641793066,0.14714527132985533,0.33312896834159983,0.3941919841758029
41.7,2.0,2.7027135641637177,0.3583225301281612,0.1868532287242003,0.12684765530467237,0.2807525646486934,0.19812046609991688
41.7,5.0,3.2211555526608753,0.5463653821087071,0.15709550124577107,0.10442189345162882,0.2424296376445033,0.18526123194925323
41.7,10.0,3.282880583805821,0.6248630410340419,0.15542847155525896,0.10183373346725659,0.24420631702029721,0.19236546974814225
41.7,25.0,2.8346337881788575,0.5713982029554808,0.17995875069607675,0.12065010498535167,0.289210166484011,0.23344534879210602
41.7,50.0,2.20927108827167,0.38143044630084744,0.21943685785889572,0.14987277484401584,0.3415718067049273,0.2752672670851456
47.0,2.0,2.5802029982795713,0.34226479078449845,0.19432773305919016,0.13172075767319857,0.2930150044183881,0.2689624795424436
47.0,5.0,3.092703105582632,0.5196452013611105,0.1627244175660725,0.10792503128247849,0.2517210278552305,0.24454435993128354
47.0,10.0,3.1877616499191173,0.5881982152032557,0.159306053673939,0.10447586463498365,0.24978518717709705,0.25569071214340167
47.0,25.0,2.80942113241747,0.5730835967703587,0.18230617794056758,0.12079827368594039,0.2966394220352175,0.3085515528869072
47.0,50.0,2.239004515548309,0.38679865815362946,0.2163556059090502,0.147127482311432,0.3386846546382896,0.354293831311014
50.0,2.0,2.5281643419360478,0.33301734800275273,0.20197357680234357,0.13788197298520952,0.30293616291367753,0.214444034823374
50.0,5.0,3.063164035056859,0.4893564464256926,0.16327107760555448,0.10878011217825401,0.25100699255160147,0.1894607972553109
50.0,10.0,3.2037973524934613,0.5547429287868433,0.1582051299641493,0.10469715635745203,0.24551112637657396,0.1957370129753104
50.0,25.0,2.84458652026513,0.5677882679114055,0.1843576963089902,0.11990581689595314,0.2925466049747197,0.24034666312923025
50.0,50.0,2.2712242502481104,0.38984199341287423,0.22498603046701976,0.1534416858577231,0.3496424357161571,0.29106269648777655


==> LHCb-PAPER-2020-027-supplementary/Table3_CC.csv <==
mass,lifetime,efficiency,efficiency uncertainty,expected limit,expected limit -1 sigma,expected limit +1 sigma,observed limit
7.0,2.0,1.4889789245011058,0.16169916074874657,0.47847153055839364,0.3200443166084823,0.7192380089007094,0.4543048196154177
7.0,5.0,1.6318510327477411,0.16591253133276923,0.42148808451260905,0.28300765595448896,0.6308336769861849,0.383445159586071
7.0,10.0,1.4284738578398377,0.1786736117432982,0.5068349253662159,0.33842804186138686,0.7645104391310287,0.4400342183925899
7.0,25.0,0.8451052063263403,0.13376382405588827,0.8332122325366871,0.5631462484197199,1.2942130327424672,0.7264576865584383
7.0,50.0,0.49532913125973976,0.08640863970371143,1.5159940712179665,1.0352600707264126,2.3573223383485304,1.2227670165247562
7.8,2.0,1.4839336935210945,0.15893231436244903,0.40868144687362523,0.28087788101226535,0.608288471456824,0.5010324746244275
7.8,5.0,1.6505191488168116,0.1666894940319965,0.35845263277601863,0.24664755326163698,0.5328971059379063,0.41989290689721565
7.8,10.0,1.4663772559761483,0.1775648164694463,0.4167482231530162,0.28585872605487306,0.6237398714606247,0.46346811797121823
7.8,25.0,0.9019481196789237,0.1366534559281773,0.6986582691098362,0.47544427870968325,1.0619318118136145,0.7298191920406288
7.8,50.0,0.5380168756887853,0.08849463374544471,1.179240679304837,0.7999446966409252,1.807742717997447,1.1905936947666866
8.7,2.0,1.4792991955514405,0.1562661119300932,0.35499799888033257,0.24628145292081796,0.5268844393667182,0.302211730836175
8.7,5.0,1.6707974207912404,0.16757058988144743,0.30827198170305675,0.21388584484849663,0.45682882411775744,0.25801268968884344
8.7,10.0,1.5068543681557154,0.17669399215422335,0.3522839081099667,0.24403158137840533,0.524898734117977,0.286844874919994
8.7,25.0,0.9627241459664825,0.13996248359497074,0.5575951863959561,0.38346104562703515,0.8428714638244038,0.4343633162131869
8.7,50.0,0.5841307435975094,0.09096507839849452,0.9480714396772097,0.6507756924386583,1.4407277322518977,0.7183723595555074
9.7,2.0,1.4753881912713231,0.15383069682222494,0.3007752113771935,0.2105639241735001,0.45292670275135455,0.1886898207838481
9.7,5.0,1.6924512616820913,0.16855826168212662,0.2565798256448461,0.1798045091878884,0.38653809060755634,0.16226084730932558
9.7,10.0,1.5492298874289998,0.1761703116820197,0.28400091585058107,0.19847162046709,0.4290482533417072,0.17383417472570234
9.7,25.0,1.0264319229444239,0.1437004726126962,0.43859690668829515,0.305807792505949,0.672518961790478,0.2619531148503834
9.7,50.0,0.633060463170205,0.09385026514593697,0.7274547418730829,0.5071242294138996,1.1186552512002694,0.4251272491011224
10.8,2.0,1.472517754972932,0.1517584837555055,0.26101056812014706,0.1780166753076362,0.3926395625777321,0.26015068278673253
10.8,5.0,1.7152315281947224,0.16965672822667913,0.21646299955303336,0.1497707222476117,0.3274537314165027,0.222790452013519
10.8,10.0,1.592802657257316,0.1761071453133436,0.23300142630817244,0.1608758832916438,0.35082837699859215,0.23227897445001455
10.8,25.0,1.092024523584328,0.14787864871923717,0.3435772305008066,0.23622442711985736,0.5235683599480294,0.335738158519858
10.8,50.0,0.6841633940422528,0.0971806425877935,0.5475685208961752,0.36453778509868706,0.8413549118919141,0.529142238906374
12.1,2.0,1.4709458113209346,0.15007468083546094,0.2227377414826058,0.14759230281916577,0.34076953131146986,0.1871838428102491
12.1,5.0,1.740793230160955,0.17097228979944498,0.18671380228276513,0.12375684847439143,0.28511635129000024,0.15801751560659957
12.1,10.0,1.640374437745528,0.17668029270276797,0.19871727595422906,0.13147258319111654,0.3047340318478146,0.16733109913764835
12.1,25.0,1.163728634417283,0.15288875320694956,0.2852695331473138,0.1875901218116606,0.4408054958183603,0.2310290734385056
12.1,50.0,0.741016233215699,0.10130383572704055,0.4500525899962355,0.295280520169516,0.6984096131754972,0.3551267548534686
13.5,2.0,1.4713050162437273,0.14911574418846518,0.21845395592937772,0.1451823541218049,0.33428133221343814,0.20788673075866193
13.5,5.0,1.7667310071218856,0.1724120922172343,0.1805666463211478,0.12000261328496066,0.2763560811201857,0.17597868334909225
13.5,10.0,1.6871002335990166,0.1780231055927528,0.1813132209588182,0.12001897185656252,0.27840612384990676,0.1786344872214327
13.5,25.0,1.2342351723656144,0.15835024537702466,0.2608537269258996,0.17235432873509884,0.4033794942094718,0.24120374216091692
13.5,50.0,0.7981302781799535,0.10593945965345412,0.40611021152186993,0.26745707592353957,0.6304480619425792,0.3660762516227503
15.1,2.0,1.4741009038117128,0.14899982805128054,0.2204452719213173,0.14671551759188475,0.3353714853848434,0.38341312889866874
15.1,5.0,1.7944382155713776,0.1740894021835601,0.18452333101547538,0.12282197865317054,0.28058571060444853,0.33150052414471154
15.1,10.0,1.7351362602229095,0.18039299503616846,0.18578236402566936,0.12348145630278783,0.2833040411991429,0.3345066066795439
15.1,25.0,1.3067650704257796,0.164643515613308,0.2519095640761531,0.16656900030011718,0.3871980771681318,0.44189951929775195
15.1,50.0,0.8584384275210022,0.11143897875959198,0.38668069450512993,0.25532189069154343,0.5955577518602835,0.6689270735424075
16.9,2.0,1.479973889802798,0.14997079331989283,0.24315683070847105,0.16762330846010282,0.363875761810763,0.3195617564609283
16.9,5.0,1.8232590960513506,0.17602132789670222,0.2010152952754658,0.13858375425645578,0.3005466442367937,0.27091548043758057
16.9,10.0,1.782843527378735,0.1840037425562988,0.20010482879134314,0.1377442379012077,0.3002887488953006,0.2710715225579583
16.9,25.0,1.3787758978894007,0.1717462787029038,0.2629435912628059,0.18049653446792113,0.39853618057539486,0.34408585828209654
16.9,50.0,0.9203199505452588,0.11781908073572198,0.39817678989263144,0.2733011928584255,0.6044220860893537,0.5115220712474878
18.9,2.0,1.4894483599142654,0.15220847234144697,0.2806048806503081,0.1926478984195159,0.41533442846618407,0.18961162526050473
18.9,5.0,1.8525300608152002,0.17822865482180356,0.22615702250019587,0.15509549982288695,0.3350625485433673,0.16000202292610874
18.9,10.0,1.8286950228799028,0.1890170067778783,0.2276681835276195,0.1560624417498625,0.33797513599196527,0.16582151548026433
18.9,25.0,1.4478306516298698,0.17960183085500403,0.28988213126764717,0.19765535774733078,0.43439972203836963,0.2032184499839431
18.9,50.0,0.9821798297649003,0.12505546866828085,0.4296528399024908,0.29276709777318743,0.6447836282071508,0.2929598539586422
21.2,2.0,1.5035371851782462,0.15598429489564958,0.31546919979199645,0.2110962883051297,0.475441207155497,0.20752449568299416
21.2,5.0,1.8828537639568956,0.18085432215450617,0.24806831448611105,0.1661149103760821,0.37430156167696327,0.17459455010083644
21.2,10.0,1.8731524145972362,0.1958357843365125,0.24853944676798442,0.16609805886309054,0.3756660118424175,0.17746799744138766
21.2,25.0,1.514375434420497,0.1884970153750939,0.3052112328862928,0.20253272191654773,0.46630415120486435,0.21186682034617998
21.2,50.0,1.045093220576041,0.13343567016748367,0.4464469829865792,0.2963384318004233,0.6820254725551548,0.2966803109779539
23.8,2.0,1.5226382246083432,0.1613560866246515,0.30980509143918405,0.20831902579849323,0.4804096417975783,0.4077165439499504
23.8,5.0,1.9131879257647408,0.18394658840406175,0.24299299642131528,0.16382710504803427,0.37447576312530967,0.35633053953171784
23.8,10.0,1.9142701343878483,0.20453684344169965,0.24367744173315664,0.1636861592179916,0.3773711244322371,0.3719247084375683
23.8,25.0,1.5750499578957176,0.1982398351562705,0.2921038964171093,0.1953737120857045,0.45436110870943414,0.4225202687752604
23.8,50.0,1.1067100041153748,0.14278912646377875,0.41370716596096213,0.2767242909713404,0.6435598719277679,0.5693487604484404
26.7,2.0,1.5465889560501744,0.16809847198352545,0.3040868755791611,0.20356628136707677,0.45998978735276436,0.2249990971809646
26.7,5.0,1.9425858279163841,0.187567534402967,0.24479154637081185,0.16767869520874057,0.36576112290073226,0.19774206394116073
26.7,10.0,1.9508382297274967,0.21496906012539513,0.24098482129953783,0.1606502173628083,0.3665760014779791,0.20461450049750615
26.7,25.0,1.6273771960640768,0.20852541690571685,0.28406881278216517,0.18919400434686673,0.43336098920420396,0.2385586820670621
26.7,50.0,1.165086416401791,0.152795553330416,0.40128344740991617,0.27245658730448197,0.6093326037367842,0.3182176335222253
29.8,2.0,1.5735684111507116,0.1753704645607519,0.3043723076855383,0.2066482401821677,0.4547979020945607,0.16309991982738656
29.8,5.0,1.9694836946634264,0.19165981265527848,0.2403160727747761,0.16296426575579484,0.36041213773526004,0.1387164635107344
29.8,10.0,1.9818506913041125,0.2263055025710468,0.24426937655205105,0.16427347720560873,0.3689212326199594,0.1450771367800156
29.8,25.0,1.6691023735206878,0.21859798810819228,0.28364866707046693,0.18981346713791078,0.4309567312430488,0.166021565838115
29.8,50.0,1.2174082802103614,0.16263975002095707,0.3821847838728663,0.2554749292224452,0.5814189503583637,0.21945543852268917
33.3,2.0,1.6033954750172843,0.18254862524634463,0.3031994478921342,0.20610641546499012,0.45184644804916035,0.3540552111397161
33.3,5.0,1.9951156061163315,0.1965844303006392,0.24581573311677674,0.16712799134605194,0.3652568982235537,0.3122133785882832
33.3,10.0,2.0106201460744106,0.2384244785039428,0.24227510620313186,0.16350828166473627,0.3651388372575343,0.3230811137811674
33.3,25.0,1.7036212256197047,0.22848973180943802,0.286139772210978,0.19201852797178656,0.4327608283839376,0.3849717692733703
33.3,50.0,1.2666908478959091,0.1722084160168194,0.37430158381108003,0.2508912281263135,0.5681608151386998,0.4877183138930407
37.2,2.0,1.632603428501315,0.18772140311181107,0.2962833094251834,0.20236480625190556,0.44182145062030004,0.4746047187039688
37.2,5.0,2.0189828454624887,0.20249256318180714,0.23672335219004398,0.16167631290281234,0.35201339991981645,0.41703303701495487
37.2,10.0,2.040105433455953,0.24982252476980912,0.23559483672107182,0.15966755879530076,0.35475682857050383,0.4345321421645055
37.2,25.0,1.7333408839245608,0.2372000521391726,0.27389366022313266,0.18428259913334738,0.41483107791854756,0.5212081419782054
37.2,50.0,1.3131420801466431,0.18026705881888747,0.3590231513104889,0.2413857403541497,0.5440326546714158,0.6536766802798556
41.7,2.0,1.6562252519779699,0.18770849804974188,0.2966024613834676,0.20300069693925496,0.4424012915231355,0.3190503453342397
41.7,5.0,2.0421903277615776,0.2099199784613969,0.23770053076800077,0.16206088804310614,0.3532473744636553,0.2821422587170449
41.7,10.0,2.0785209193373557,0.25835086439467325,0.23240194694361585,0.15723528131118653,0.3503705842229805,0.28988260459341775
41.7,25.0,1.7665490577093232,0.24353548939625255,0.2771366952521673,0.18526197621613372,0.4227581138199698,0.36035120645318724
41.7,50.0,1.3612476988212883,0.1851563632417043,0.3546330471358685,0.23874713605710415,0.5389829244222425,0.44284172960351853
47.0,2.0,1.6625967628849443,0.17586715028513278,0.290767965109978,0.19536782085385673,0.43225854486060783,0.39849919600087613
47.0,5.0,2.0664450960236356,0.21960111301608976,0.23182006818453543,0.1576370040360541,0.34619602231635493,0.3468518141657872
47.0,10.0,2.1420837244855573,0.25909258901159976,0.22102016582838002,0.14926285369996367,0.3334599465015755,0.3526716602154997
47.0,25.0,1.82057493645613,0.24480615782204923,0.26372587880454346,0.17376801440882006,0.4094544245080964,0.4409605814968717
47.0,50.0,1.4192074644399413,0.18327697367682846,0.33197420661519594,0.22135672647883198,0.5075160299839436,0.5328915529013848
50.0,2.0,1.6525164023270886,0.16187935412430288,0.28613443521012266,0.19617979733571192,0.42430889700824614,0.3107847585608462
50.0,5.0,2.0799854449689104,0.22557073556381158,0.22489226386025643,0.15299594140270711,0.33640128488122933,0.2647244392884741
50.0,10.0,2.1923446412700547,0.2537314163579662,0.21783704434634754,0.14737960146037662,0.3273128146435179,0.26999070328366453
50.0,25.0,1.8656524741624738,0.24207089096198955,0.25628698913645387,0.1729057160496784,0.388551348204909,0.33815170582278714
50.0,50.0,1.4566023220382047,0.17784391477230202,0.3355358268492671,0.22671514593414935,0.506576467075936,0.43140304230104504

